Randomized Local Model Order Reduction

In this paper we propose local approximation spaces for localized model order reduction procedures such as domain decomposition and multiscale methods. Those spaces are constructed from local solutions of the partial differential equation (PDE) with random boundary conditions, yield an approximation that converges provably at a nearly optimal rate, and can be generated at close to optimal computational complexity. In many localized model order reduction approaches like the generalized finite element method, static condensation procedures, and the multiscale finite element method local approximation spaces can be constructed by approximating the range of a suitably defined transfer operator that acts on the space of local solutions of the PDE. Optimal local approximation spaces that yield in general an exponentially convergent approximation are given by the left singular vectors of this transfer operator [I. Babu\v{s}ka and R. Lipton 2011, K. Smetana and A. T. Patera 2016]. However, the direct calculation of these singular vectors is computationally very expensive. In this paper, we propose an adaptive randomized algorithm based on methods from randomized linear algebra [N. Halko et al. 2011], which constructs a local reduced space approximating the range of the transfer operator and thus the optimal local approximation spaces. The adaptive algorithm relies on a probabilistic a posteriori error estimator for which we prove that it is both efficient and reliable with high probability. Several numerical experiments confirm the theoretical findings.

==> elasticity_adaptive_prctile.dat <==
100 0.28361 0.28361 0.28361 0.28361 0.28361
31.623 0.11349 0.18918 0.20872 0.22674 0.28299
10 0.033121 0.059493 0.067373 0.076773 0.10717
3.1623 0.01129 0.017958 0.020472 0.023323 0.040476
1 0.0033747 0.0053028 0.0059321 0.0065818 0.0091742
0.31623 0.0011279 0.0017522 0.0019416 0.0021327 0.003688
0.1 0.00037892 0.00054866 0.0006189 0.00068832 0.0010848
0.031623 0.00011249 0.00016902 0.00018719 0.00020467 0.00028867
0.01 3.8286e-05 5.2805e-05 5.7841e-05 6.3301e-05 8.7343e-05
0.0031623 1.1553e-05 1.6876e-05 1.8428e-05 2.0037e-05 2.8024e-05
0.001 4.0458e-06 5.3504e-06 5.8544e-06 6.4079e-06 9.7729e-06
0.00031623 1.206e-06 1.629e-06 1.7864e-06 1.9601e-06 2.6478e-06
0.0001 3.3276e-07 5.0296e-07 5.5152e-07 5.9159e-07 8.2807e-07
3.1623e-05 1.1477e-07 1.5992e-07 1.7373e-07 1.8683e-07 2.4286e-07
1e-05 3.7125e-08 5.1705e-08 5.6297e-08 6.0809e-08 8.9059e-08
3.1623e-06 1.1857e-08 1.6264e-08 1.7606e-08 1.9017e-08 2.4663e-08
1e-06 9.9949e-09 1.1723e-08 1.24e-08 1.3033e-08 1.7229e-08


==> elasticity_cube_plate_a_priori_bound.dat <==
2 112.97 0.27571
3 116.39 0.28406
4 109.25 0.26662
5 107.63 0.26268
6 89.617 0.21872
7 87.7 0.21404
8 79.913 0.19503
9 75.612 0.18454
10 57.251 0.13973
11 52.709 0.12864
12 51.6 0.12593
13 49.691 0.12127
14 47.921 0.11695
15 44.108 0.10765
16 41.768 0.10194
17 38.581 0.094158
18 29.382 0.071709
19 27.68 0.067556
20 22.271 0.054353
21 21.389 0.052201
22 20.448 0.049905
23 19.076 0.046557
24 16.729 0.040829
25 15.416 0.037625
26 14.118 0.034456
27 12.922 0.031537
28 10.797 0.026351
29 10.344 0.025245
30 9.2636 0.022608
31 8.4109 0.020527
32 8.1278 0.019836
33 7.9512 0.019405
34 7.6531 0.018678
35 7.4625 0.018213
36 7.2346 0.017656
37 6.8216 0.016649
38 6.6251 0.016169
39 6.3814 0.015574
40 6.0263 0.014708
41 5.6884 0.013883
42 5.4029 0.013186
43 5.1824 0.012648
44 5.0066 0.012219
45 4.5721 0.011158
46 4.4467 0.010853
47 4.3177 0.010538
48 4.1469 0.010121
49 3.889 0.0094913
50 3.7742 0.0092111
51 3.6294 0.0088578
52 3.4737 0.0084779
53 3.271 0.0079832
54 3.1143 0.0076006
55 2.9187 0.0071233
56 2.8253 0.0068952
57 2.7073 0.0066073
58 2.5409 0.0062012
59 2.4341 0.0059405
60 2.3422 0.0057163
61 2.234 0.0054523
62 2.0957 0.0051147
63 1.9257 0.0046998
64 1.8113 0.0044205
65 1.7285 0.0042185
66 1.576 0.0038464
67 1.5036 0.0036697
68 1.4239 0.0034751
69 1.2723 0.0031052
70 1.1295 0.0027567
71 1.077 0.0026285
72 1.0412 0.0025411
73 0.99828 0.0024364
74 0.94036 0.002295
75 0.88491 0.0021597
76 0.84989 0.0020742
77 0.81494 0.0019889
78 0.78028 0.0019043
79 0.7408 0.001808
80 0.67847 0.0016558
81 0.64343 0.0015703
82 0.60407 0.0014743
83 0.52133 0.0012723
84 0.49399 0.0012056
85 0.43225 0.0010549
86 0.39851 0.00097259
87 0.38601 0.00094208
88 0.36603 0.00089332
89 0.35423 0.00086453
90 0.34026 0.00083043
91 0.32519 0.00079365
92 0.30296 0.00073938
93 0.28803 0.00070297
94 0.2784 0.00067945
95 0.26742 0.00065267
96 0.25205 0.00061514
97 0.23642 0.00057699
98 0.22694 0.00055385
99 0.21394 0.00052213
100 0.20458 0.00049929
101 0.19824 0.00048382
102 0.18812 0.00045911
103 0.17986 0.00043896
104 0.17029 0.00041561
105 0.16606 0.00040528
106 0.16136 0.00039381
107 0.15612 0.00038103
108 0.15086 0.00036818
109 0.146 0.00035633
110 0.13909 0.00033946
111 0.13396 0.00032693
112 0.1275 0.00031117
113 0.12266 0.00029937
114 0.11736 0.00028644
115 0.10756 0.00026251
116 0.099516 0.00024287
117 0.096652 0.00023589
118 0.093055 0.00022711
119 0.090043 0.00021976
120 0.086624 0.00021141
121 0.081162 0.00019808
122 0.078455 0.00019147
123 0.075419 0.00018407
124 0.070831 0.00017287
125 0.065536 0.00015995
126 0.063568 0.00015514
127 0.06176 0.00015073
128 0.059574 0.00014539
129 0.057849 0.00014118
130 0.055324 0.00013502
131 0.053654 0.00013095
132 0.05113 0.00012479
133 0.049537 0.0001209
134 0.047776 0.0001166
135 0.044789 0.00010931
136 0.043412 0.00010595
137 0.041605 0.00010154
138 0.040192 9.8091e-05
139 0.038608 9.4225e-05
140 0.036393 8.8819e-05
141 0.033592 8.1984e-05
142 0.032644 7.9669e-05
143 0.031554 7.7009e-05
144 0.030044 7.3325e-05
145 0.029065 7.0935e-05
146 0.027624 6.7418e-05
147 0.026668 6.5086e-05
148 0.025911 6.3238e-05
149 0.024905 6.0783e-05
150 0.023893 5.8314e-05
151 0.022869 5.5813e-05
152 0.022227 5.4247e-05
153 0.021457 5.2367e-05
154 0.020779 5.0712e-05
155 0.020045 4.8921e-05
156 0.019222 4.6913e-05
157 0.018246 4.4531e-05
158 0.017392 4.2447e-05
159 0.016357 3.992e-05
160 0.015537 3.7918e-05
161 0.014859 3.6263e-05
162 0.013922 3.3977e-05
163 0.013207 3.2234e-05
164 0.011829 2.887e-05
165 0.010727 2.6181e-05
166 0.010389 2.5355e-05
167 0.010111 2.4677e-05
168 0.0097253 2.3735e-05
169 0.0094525 2.3069e-05
170 0.0090258 2.2028e-05
171 0.0087749 2.1416e-05
172 0.0085005 2.0746e-05
173 0.0080688 1.9693e-05
174 0.0078392 1.9132e-05
175 0.0075426 1.8408e-05
176 0.0072996 1.7815e-05
177 0.006985 1.7047e-05
178 0.0067558 1.6488e-05
179 0.0064929 1.5846e-05
180 0.0061954 1.512e-05
181 0.0059505 1.4523e-05
182 0.0055762 1.3609e-05
183 0.0053091 1.2957e-05
184 0.0050221 1.2257e-05
185 0.004802 1.172e-05
186 0.0044737 1.0918e-05
187 0.0042454 1.0361e-05
188 0.003709 9.052e-06
189 0.0035973 8.7795e-06
190 0.0034058 8.3122e-06
191 0.0033305 8.1284e-06
192 0.0032521 7.937e-06
193 0.0031473 7.6812e-06
194 0.0030573 7.4615e-06
195 0.0029565 7.2155e-06
196 0.0028457 6.9452e-06
197 0.0027826 6.7911e-06
198 0.0026991 6.5875e-06
199 0.002635 6.4309e-06
200 0.0025709 6.2744e-06
201 0.002505 6.1137e-06
202 0.0023925 5.8391e-06
203 0.0023303 5.6874e-06
204 0.0022696 5.5391e-06
205 0.0021886 5.3415e-06
206 0.0021341 5.2084e-06
207 0.0020708 5.0539e-06
208 0.0020134 4.914e-06
209 0.0019454 4.7479e-06
210 0.0018852 4.6011e-06
211 0.0018145 4.4285e-06
212 0.0017306 4.2237e-06
213 0.001671 4.0781e-06
214 0.0015591 3.805e-06
215 0.0014971 3.6537e-06
216 0.0014528 3.5456e-06
217 0.0013908 3.3944e-06
218 0.0013364 3.2616e-06
219 0.0012873 3.1416e-06
220 0.0012244 2.9884e-06
221 0.0011908 2.9063e-06
222 0.0011557 2.8205e-06
223 0.0010865 2.6517e-06
224 0.0010521 2.5678e-06
225 0.0010263 2.5048e-06
226 0.00099508 2.4286e-06
227 0.00096848 2.3636e-06
228 0.00092838 2.2658e-06
229 0.00088661 2.1638e-06
230 0.00086648 2.1147e-06
231 0.00084532 2.0631e-06
232 0.00082246 2.0073e-06
233 0.00080023 1.953e-06
234 0.0007672 1.8724e-06
235 0.00074573 1.82e-06
236 0.00072109 1.7599e-06
237 0.00069967 1.7076e-06
238 0.00066928 1.6334e-06
239 0.00064629 1.5773e-06
240 0.0006089 1.4861e-06
241 0.00058941 1.4385e-06
242 0.0005743 1.4016e-06
243 0.00055108 1.3449e-06
244 0.00053645 1.3092e-06
245 0.00052226 1.2746e-06
246 0.00050519 1.233e-06
247 0.00049032 1.1967e-06
248 0.00046832 1.143e-06
249 0.00044279 1.0807e-06
250 0.00043209 1.0545e-06
251 0.0004186 1.0216e-06
252 0.00040708 9.935e-07
253 0.00039759 9.7035e-07
254 0.00038486 9.3927e-07
255 0.00037556 9.1658e-07
256 0.0003657 8.9252e-07
257 0.00035044 8.5528e-07
258 0.0003414 8.3321e-07
259 0.00033206 8.1043e-07
260 0.00032299 7.8827e-07
261 0.00030618 7.4726e-07
262 0.00029679 7.2434e-07
263 0.00028788 7.0258e-07
264 0.0002807 6.8506e-07
265 0.00027313 6.6659e-07
266 0.00026601 6.4922e-07
267 0.00025874 6.3146e-07
268 0.00025109 6.1281e-07
269 0.00024416 5.9588e-07
270 0.00023292 5.6846e-07
271 0.00022658 5.5298e-07
272 0.00022022 5.3747e-07
273 0.00021053 5.138e-07
274 0.00020469 4.9955e-07
275 0.00019602 4.784e-07
276 0.00018791 4.586e-07
277 0.00018254 4.4551e-07
278 0.00017769 4.3366e-07
279 0.00017278 4.2167e-07
280 0.00016643 4.0619e-07
281 0.00016151 3.9418e-07
282 0.00015286 3.7305e-07
283 0.00014697 3.5869e-07
284 0.00014252 3.4782e-07
285 0.00013819 3.3726e-07
286 0.00013474 3.2885e-07
287 0.00012893 3.1466e-07
288 0.00012551 3.0631e-07
289 0.00012255 2.991e-07
290 0.00011887 2.9012e-07
291 0.0001139 2.7799e-07
292 0.00011135 2.7175e-07
293 0.00010886 2.6568e-07
294 0.0001049 2.5601e-07
295 0.00010194 2.4878e-07
296 9.9762e-05 2.4348e-07
297 9.7671e-05 2.3837e-07
298 9.5063e-05 2.3201e-07
299 9.2956e-05 2.2687e-07
300 9.0211e-05 2.2017e-07


==> elasticity_cube_plate_error.dat <==
-1 0.27571
9 0.15301
19 0.059877
29 0.0224
39 0.010022
49 0.0055249
59 0.0033225
69 0.0019722
79 0.0010955
89 0.00058463
99 0.00032314
109 0.00019105
119 0.00011768
129 7.349e-05
139 4.6578e-05
149 2.9684e-05
159 1.9318e-05
169 1.2291e-05
179 7.7749e-06
189 4.917e-06
199 3.1521e-06
209 2.074e-06
219 1.4048e-06
229 9.6119e-07
239 6.6584e-07
249 4.6552e-07
259 3.2575e-07
269 2.3067e-07
279 1.642e-07
289 1.174e-07


==> elasticity_cube_plate_lambda.dat <==
1 0.26136 0.26136
2 0.31906 0.22561
3 0.38494 0.22224
4 0.37192 0.18596
5 0.41582 0.18596
6 0.30741 0.1255
7 0.33204 0.1255
8 0.30885 0.10919
9 0.32646 0.10882
10 0.19507 0.061687
11 0.16676 0.050279
12 0.17237 0.049759
13 0.17312 0.048014
14 0.17965 0.048014
15 0.16717 0.043163
16 0.17265 0.043163
17 0.17676 0.04287
18 0.11318 0.026676
19 0.11628 0.026676
20 0.07513 0.0168
21 0.075863 0.016555
22 0.077648 0.016555
23 0.07638 0.015926
24 0.063364 0.012934
25 0.059551 0.01191
26 0.055645 0.010913
27 0.052802 0.010162
28 0.037141 0.007019
29 0.037798 0.007019
30 0.030673 0.0056001
31 0.02398 0.004307
32 0.02298 0.0040623
33 0.023336 0.0040623
34 0.022297 0.0038239
35 0.022623 0.0038239
36 0.022765 0.0037941
37 0.020565 0.0033808
38 0.020841 0.0033808
39 0.020786 0.0033283
40 0.019368 0.0030624
41 0.017863 0.0027897
42 0.016719 0.0025797
43 0.016251 0.0024783
44 0.016439 0.0024783
45 0.013146 0.0019596
46 0.0132 0.0019462
47 0.013343 0.0019462
48 0.013067 0.0018861
49 0.011556 0.0016509
50 0.011674 0.0016509
51 0.011518 0.0016129
52 0.011277 0.0015638
53 0.010386 0.0014266
54 0.009933 0.0013517
55 0.0088425 0.0011923
56 0.0089226 0.0011923
57 0.008772 0.0011619
58 0.0079519 0.0010441
59 0.0077738 0.0010121
60 0.0078394 0.0010121
61 0.0077994 0.00099861
62 0.0074227 0.00094268
63 0.0065334 0.00082313
64 0.0061731 0.00077164
65 0.0062211 0.00077164
66 0.0053657 0.00066047
67 0.0054003 0.00065975
68 0.0054404 0.00065975
69 0.0045526 0.00054806
70 0.0034477 0.00041207
71 0.0032601 0.00038691
72 0.003283 0.00038691
73 0.0032443 0.00037972
74 0.0030047 0.00034929
75 0.0027397 0.00031636
76 0.0027054 0.00031033
77 0.0026897 0.00030652
78 0.0027071 0.00030652
79 0.0027026 0.00030407
80 0.0024035 0.00026872
81 0.0024184 0.00026872
82 0.0024279 0.00026812
83 0.0018559 0.00020371
84 0.0018671 0.00020371
85 0.0014042 0.00015231
86 0.0011705 0.00012622
87 0.0011773 0.00012622
88 0.0010847 0.00011563
89 0.0010908 0.00011563
90 0.0010772 0.00011355
91 0.0010536 0.00011044
92 0.0009242 9.6355e-05
93 0.00086355 8.9546e-05
94 0.00086818 8.9546e-05
95 0.00086333 8.8575e-05
96 0.0007998 8.163e-05
97 0.00071559 7.2658e-05
98 0.00069894 7.0604e-05
99 0.00062925 6.3242e-05
100 0.00059414 5.9414e-05
101 0.00059711 5.9414e-05
102 0.00054881 5.4341e-05
103 0.00051567 5.081e-05
104 0.00045452 4.4569e-05
105 0.0004567 4.4569e-05
106 0.00045553 4.4245e-05
107 0.00044896 4.3402e-05
108 0.00044311 4.2638e-05
109 0.00044516 4.2638e-05
110 0.00042068 4.011e-05
111 0.00041805 3.9679e-05
112 0.00039849 3.7653e-05
113 0.00040026 3.7653e-05
114 0.0004006 3.752e-05
115 0.00033782 3.1502e-05
116 0.0002793 2.5933e-05
117 0.0002805 2.5933e-05
118 0.0002731 2.5141e-05
119 0.00027425 2.5141e-05
120 0.00027218 2.4846e-05
121 0.00024079 2.189e-05
122 0.00024178 2.189e-05
123 0.00024049 2.1684e-05
124 0.0002175 1.9532e-05
125 0.00017665 1.58e-05
126 0.00017339 1.5447e-05
127 0.00017263 1.5318e-05
128 0.00016697 1.4758e-05
129 0.00016762 1.4758e-05
130 0.00015747 1.3811e-05
131 0.00015808 1.3811e-05
132 0.00014702 1.2797e-05
133 0.00014746 1.2786e-05
134 0.00014675 1.2678e-05
135 0.00012826 1.1039e-05
136 0.00012873 1.1039e-05
137 0.00012382 1.0579e-05
138 0.00012428 1.0579e-05
139 0.00012348 1.0474e-05
140 0.00011402 9.6365e-06
141 9.2894e-05 7.8231e-06
142 9.3223e-05 7.8231e-06
143 9.217e-05 7.7076e-06
144 8.498e-05 7.0817e-06
145 8.4047e-05 6.9797e-06
146 7.6277e-05 6.3127e-06
147 7.3804e-05 6.0873e-06
148 7.4055e-05 6.0873e-06
149 7.1092e-05 5.824e-06
150 6.7504e-05 5.5117e-06
151 6.2935e-05 5.1216e-06
152 6.3143e-05 5.1216e-06
153 6.1887e-05 5.0033e-06
154 6.2089e-05 5.0033e-06
155 6.2046e-05 4.9836e-06
156 6.1228e-05 4.9021e-06
157 5.8386e-05 4.6597e-06
158 5.6954e-05 4.531e-06
159 5.2808e-05 4.188e-06
160 5.091e-05 4.0248e-06
161 5.1069e-05 4.0248e-06
162 4.803e-05 3.7736e-06
163 4.7832e-05 3.7465e-06
164 3.8081e-05 2.9736e-06
165 2.8735e-05 2.237e-06
166 2.7969e-05 2.1708e-06
167 2.8053e-05 2.1708e-06
168 2.6672e-05 2.0578e-06
169 2.6751e-05 2.0578e-06
170 2.4652e-05 1.8907e-06
171 2.4724e-05 1.8907e-06
172 2.4628e-05 1.8779e-06
173 2.2239e-05 1.6908e-06
174 2.2303e-05 1.6908e-06
175 2.1508e-05 1.6259e-06
176 2.1427e-05 1.6151e-06
177 2.0374e-05 1.5314e-06
178 2.0432e-05 1.5314e-06
179 2.0172e-05 1.5077e-06
180 1.9475e-05 1.4516e-06
181 1.9529e-05 1.4516e-06
182 1.7829e-05 1.3215e-06
183 1.7299e-05 1.2788e-06
184 1.6448e-05 1.2126e-06
185 1.6493e-05 1.2126e-06
186 1.5109e-05 1.1078e-06
187 1.4889e-05 1.0888e-06
188 9.9907e-06 7.2864e-07
189 9.84e-06 7.1576e-07
190 8.4526e-06 6.1322e-07
191 8.4748e-06 6.1322e-07
192 8.4963e-06 6.1316e-07
193 8.1566e-06 5.8712e-07
194 7.9823e-06 5.7309e-07
195 7.6262e-06 5.4612e-07
196 7.0404e-06 5.0289e-07
197 7.0496e-06 5.0226e-07
198 6.7777e-06 4.8167e-07
199 6.7554e-06 4.7888e-07
200 6.7608e-06 4.7806e-07
201 6.7776e-06 4.7806e-07
202 6.1099e-06 4.2989e-07
203 6.0448e-06 4.2426e-07
204 6.0133e-06 4.2101e-07
205 5.6881e-06 3.9728e-07
206 5.702e-06 3.9727e-07
207 5.6164e-06 3.9037e-07
208 5.63e-06 3.9037e-07
209 5.519e-06 3.8176e-07
210 5.5322e-06 3.8176e-07
211 5.4301e-06 3.7382e-07
212 5.1298e-06 3.5231e-07
213 5.1419e-06 3.5231e-07
214 4.3872e-06 2.999e-07
215 4.1671e-06 2.842e-07
216 4.1768e-06 2.842e-07
217 3.9435e-06 2.677e-07
218 3.7739e-06 2.556e-07
219 3.6538e-06 2.469e-07
220 3.3032e-06 2.227e-07
221 3.3102e-06 2.2267e-07
222 3.3177e-06 2.2267e-07
223 2.8182e-06 1.8872e-07
224 2.7102e-06 1.8108e-07
225 2.7162e-06 1.8108e-07
226 2.6543e-06 1.7656e-07
227 2.6601e-06 1.7656e-07
228 2.4727e-06 1.6376e-07
229 2.21e-06 1.4604e-07
230 2.2148e-06 1.4604e-07
231 2.2157e-06 1.4578e-07
232 2.202e-06 1.4457e-07
233 2.2067e-06 1.4457e-07
234 2.0571e-06 1.3448e-07
235 2.0513e-06 1.3381e-07
236 2.0066e-06 1.3062e-07
237 2.0108e-06 1.3062e-07
238 1.8904e-06 1.2253e-07
239 1.857e-06 1.2012e-07
240 1.5986e-06 1.0319e-07
241 1.5425e-06 9.9361e-08
242 1.5457e-06 9.9359e-08
243 1.431e-06 9.1802e-08
244 1.422e-06 9.1035e-08
245 1.4249e-06 9.1035e-08
246 1.3924e-06 8.8777e-08
247 1.3925e-06 8.86e-08
248 1.2899e-06 8.1912e-08
249 1.1043e-06 6.998e-08
250 1.0973e-06 6.9401e-08
251 1.0495e-06 6.6245e-08
252 1.0229e-06 6.4436e-08
253 1.0249e-06 6.4432e-08
254 9.814e-07 6.1578e-08
255 9.8331e-07 6.1577e-08
256 9.8222e-07 6.1389e-08
257 9.0124e-07 5.6218e-08
258 8.9671e-07 5.5827e-08
259 8.9097e-07 5.5362e-08
260 8.9266e-07 5.536e-08
261 7.7859e-07 4.8193e-08
262 7.4796e-07 4.6209e-08
263 7.1879e-07 4.4323e-08
264 7.1141e-07 4.3784e-08
265 6.9894e-07 4.2935e-08
266 6.9319e-07 4.2502e-08
267 6.8672e-07 4.2027e-08
268 6.7626e-07 4.1309e-08
269 6.775e-07 4.1308e-08
270 6.1567e-07 3.7468e-08
271 6.1382e-07 3.7287e-08
272 6.1492e-07 3.7285e-08
273 5.6763e-07 3.4354e-08
274 5.6861e-07 3.4351e-08
275 5.2896e-07 3.1897e-08
276 4.8775e-07 2.9359e-08
277 4.7907e-07 2.8784e-08
278 4.7823e-07 2.8682e-08
279 4.7902e-07 2.8678e-08
280 4.606e-07 2.7526e-08
281 4.6133e-07 2.7521e-08
282 4.0659e-07 2.4212e-08
283 3.7917e-07 2.2539e-08
284 3.6745e-07 2.1804e-08
285 3.5592e-07 2.1083e-08
286 3.5648e-07 2.1079e-08
287 3.2164e-07 1.8986e-08
288 3.1515e-07 1.8571e-08
289 3.155e-07 1.8559e-08
290 3.0607e-07 1.7973e-08
291 2.7476e-07 1.6107e-08
292 2.7318e-07 1.5987e-08
293 2.7346e-07 1.5976e-08
294 2.5161e-07 1.4674e-08
295 2.4011e-07 1.398e-08
296 2.3863e-07 1.387e-08
297 2.3895e-07 1.3865e-08
298 2.322e-07 1.3451e-08
299 2.3234e-07 1.3436e-08
300 2.2344e-07 1.29e-08
301 2.2024e-07 1.2694e-08
302 2.2041e-07 1.2683e-08
303 2.2053e-07 1.2669e-08
304 2.109e-07 1.2096e-08
305 2.0928e-07 1.1983e-08
306 1.949e-07 1.1142e-08
307 1.9504e-07 1.1132e-08
308 1.5394e-07 8.7713e-09
309 1.5239e-07 8.6692e-09
310 1.4596e-07 8.2901e-09
311 1.4246e-07 8.0784e-09
312 1.4247e-07 8.066e-09
313 1.4222e-07 8.0388e-09
314 1.3599e-07 7.6745e-09
315 1.3073e-07 7.3657e-09
316 1.2585e-07 7.0798e-09
317 1.2506e-07 7.0239e-09
318 1.2383e-07 6.944e-09
319 1.1965e-07 6.6989e-09
320 1.1862e-07 6.6312e-09
321 1.1654e-07 6.5048e-09
322 1.1616e-07 6.4734e-09
323 1.1572e-07 6.4386e-09
324 1.1502e-07 6.3899e-09
325 1.1388e-07 6.3167e-09
326 1.1207e-07 6.2072e-09
327 1.1139e-07 6.1597e-09
328 1.1002e-07 6.0751e-09
329 1.0874e-07 5.9951e-09
330 1.0823e-07 5.9577e-09
331 1.0769e-07 5.9194e-09
332 1.065e-07 5.8449e-09
333 1.0607e-07 5.8127e-09
334 1.0535e-07 5.7643e-09
335 1.0503e-07 5.7386e-09
336 1.0432e-07 5.6912e-09
337 1.0326e-07 5.6247e-09
338 1.0324e-07 5.6153e-09
339 1.025e-07 5.5668e-09
340 1.0098e-07 5.4767e-09
341 1.0042e-07 5.4378e-09
342 1.004e-07 5.429e-09
343 9.9945e-08 5.3965e-09
344 9.9079e-08 5.342e-09
345 9.9068e-08 5.3337e-09
346 9.8909e-08 5.3174e-09
347 9.8506e-08 5.2881e-09
348 9.8379e-08 5.2737e-09
349 9.787e-08 5.2389e-09
350 9.7693e-08 5.2219e-09


==> elasticity_effectivity_varying_n_r_achtzig.dat <==
0 9.8294
0 9.8294
16 8.1815
42 9.0433
83 8.7868
127 9.3418
178 9.2547
234 9.6708
300 9.6748
367 10.214


==> elasticity_effectivity_varying_n_r_fuenf.dat <==
0 689.77
1 644.27
27 521.9
64 623.75
103 634.65
153 665.16
204 672.76
268 711.77
333 692.48
442 408.34
682 40.82


==> elasticity_effectivity_varying_n_r_vierzig.dat <==
0 13.823
0 13.823
20 11.252
50 12.95
90 12.232
136 13.147
187 12.981
246 13.734
312 13.638
386 14.887


==> elasticity_effectivity_varying_n_r_zehn.dat <==
0 74.29
19 58.216
49 68.887
90 65.37
136 71.327
187 70.268
246 75.468
312 73.745
387 34.222


==> elasticity_effectivity_varying_n_r_zwanzig.dat <==
0 24.879
2 22.832
28 20.114
64 22.421
104 22.667
154 23.745
205 23.95
268 24.925
334 24.436
439 13.922


==> elasticity_plate_a_priori_bound.dat <==
2 159.83 0.27444
3 161.47 0.27726
4 151.19 0.25961
5 148.24 0.25453
6 135.98 0.23349
7 133.34 0.22896
8 123.44 0.21196
9 116.56 0.20014
10 91.525 0.15716
11 86.084 0.14781
12 65.737 0.11288
13 62.96 0.10811
14 58.843 0.10104
15 54.358 0.093337
16 42.041 0.072188
17 37.451 0.064305
18 26.925 0.046232
19 25.799 0.044299
20 23.716 0.040723
21 21.334 0.036632
22 20.03 0.034393
23 18.163 0.031187
24 16.93 0.02907
25 15.182 0.026069
26 10.873 0.018669
27 10.266 0.017627
28 9.3288 0.016018
29 7.7634 0.01333
30 7.1281 0.012239
31 6.7011 0.011506
32 6.2369 0.010709
33 5.4869 0.0094214
34 4.5089 0.0077421
35 4.0044 0.0068759
36 3.006 0.0051614
37 2.8489 0.0048918
38 2.5342 0.0043514
39 2.3788 0.0040845
40 2.2109 0.0037963
41 2.0426 0.0035073
42 1.7527 0.0030095
43 1.5644 0.0026863
44 1.0145 0.001742
45 0.89934 0.0015442
46 0.84523 0.0014513
47 0.80027 0.0013741
48 0.73812 0.0012674
49 0.68453 0.0011754
50 0.61209 0.001051
51 0.53123 0.00091216
52 0.32069 0.00055066
53 0.30822 0.00052923
54 0.29235 0.00050198
55 0.27783 0.00047706
56 0.26051 0.00044732
57 0.23764 0.00040804
58 0.21435 0.00036806
59 0.19625 0.00033698
60 0.14703 0.00025246
61 0.13511 0.00023199
62 0.129 0.00022151
63 0.11516 0.00019774
64 0.11058 0.00018988
65 0.10614 0.00018225
66 0.10001 0.00017172
67 0.093929 0.00016128
68 0.08939 0.00015349
69 0.082126 0.00014102
70 0.076434 0.00013124
71 0.071461 0.0001227
72 0.061049 0.00010483
73 0.058508 0.00010046
74 0.056275 9.6628e-05
75 0.053153 9.1268e-05
76 0.050747 8.7136e-05
77 0.044691 7.6738e-05
78 0.043425 7.4565e-05
79 0.041593 7.1418e-05
80 0.040317 6.9227e-05
81 0.03865 6.6364e-05
82 0.036733 6.3074e-05
83 0.035484 6.0928e-05
84 0.03415 5.8639e-05
85 0.032379 5.5597e-05
86 0.029509 5.067e-05
87 0.02858 4.9074e-05
88 0.027393 4.7036e-05
89 0.026397 4.5325e-05
90 0.025081 4.3066e-05
91 0.023881 4.1006e-05
92 0.022252 3.8208e-05
93 0.021154 3.6323e-05
94 0.020202 3.4688e-05
95 0.018941 3.2523e-05
96 0.016896 2.9013e-05
97 0.015846 2.7208e-05
98 0.01531 2.6288e-05
99 0.014524 2.4938e-05
100 0.013812 2.3716e-05
101 0.013281 2.2804e-05
102 0.012734 2.1866e-05
103 0.011941 2.0504e-05
104 0.011466 1.9689e-05
105 0.010623 1.8241e-05
106 0.010071 1.7292e-05
107 0.009638 1.6549e-05
108 0.0092556 1.5893e-05
109 0.0087861 1.5086e-05
110 0.008094 1.3898e-05
111 0.0077483 1.3304e-05
112 0.0073855 1.2681e-05
113 0.0070029 1.2025e-05
114 0.0065456 1.1239e-05
115 0.0058607 1.0063e-05
116 0.005236 8.9906e-06
117 0.0047194 8.1036e-06
118 0.0045428 7.8003e-06
119 0.004256 7.3079e-06
120 0.0040943 7.0302e-06
121 0.0038925 6.6837e-06
122 0.0037165 6.3815e-06
123 0.0035267 6.0557e-06
124 0.0032309 5.5477e-06
125 0.0029935 5.1401e-06
126 0.002724 4.6773e-06
127 0.0025288 4.3421e-06
128 0.00234 4.0179e-06
129 0.0022367 3.8406e-06
130 0.0021084 3.6202e-06
131 0.0019943 3.4244e-06
132 0.0018542 3.1838e-06
133 0.001607 2.7594e-06
134 0.0014891 2.5568e-06
135 0.0013835 2.3756e-06
136 0.0013208 2.2679e-06
137 0.0012178 2.0911e-06
138 0.001156 1.9849e-06
139 0.0010965 1.8827e-06
140 0.0010301 1.7687e-06
141 0.00089054 1.5291e-06
142 0.00084801 1.4561e-06
143 0.00076306 1.3102e-06
144 0.00072961 1.2528e-06
145 0.0006965 1.1959e-06
146 0.00064764 1.1121e-06
147 0.00061507 1.0561e-06
148 0.00057632 9.8958e-07
149 0.00052309 8.9819e-07
150 0.00048082 8.2561e-07
151 0.00044232 7.5949e-07
152 0.00038249 6.5676e-07
153 0.00036125 6.2029e-07
154 0.00034422 5.9106e-07
155 0.00032291 5.5447e-07
156 0.00029359 5.0412e-07
157 0.00026983 4.6332e-07
158 0.00025778 4.4264e-07
159 0.00024276 4.1684e-07
160 0.00022781 3.9117e-07
161 0.00020683 3.5515e-07
162 0.00019609 3.367e-07
163 0.00017467 2.9992e-07
164 0.00016678 2.8637e-07
165 0.00015466 2.6555e-07
166 0.00014719 2.5274e-07
167 0.00013334 2.2896e-07
168 0.00012276 2.1078e-07
169 0.0001175 2.0175e-07
170 0.00011324 1.9444e-07
171 0.0001084 1.8612e-07
172 0.0001014 1.7412e-07
173 9.6281e-05 1.6532e-07
174 9.2493e-05 1.5882e-07
175 8.7318e-05 1.4993e-07
176 8.0508e-05 1.3824e-07
177 7.6613e-05 1.3155e-07
178 7.3756e-05 1.2664e-07
179 6.8889e-05 1.1829e-07
180 6.5818e-05 1.1301e-07
181 6.4515e-05 1.1078e-07
182 6.3192e-05 1.0851e-07
183 6.0504e-05 1.0389e-07
184 5.8955e-05 1.0123e-07
185 5.7882e-05 9.9388e-08
186 5.6897e-05 9.7697e-08
187 5.601e-05 9.6173e-08
188 5.5049e-05 9.4523e-08
189 5.4129e-05 9.2943e-08
190 5.3286e-05 9.1495e-08
191 5.2431e-05 9.0028e-08
192 5.156e-05 8.8532e-08
193 5.0593e-05 8.6872e-08
194 4.9617e-05 8.5197e-08
195 4.874e-05 8.3691e-08
196 4.7811e-05 8.2096e-08
197 4.6915e-05 8.0556e-08
198 4.5963e-05 7.8921e-08
199 4.498e-05 7.7235e-08
200 4.3955e-05 7.5474e-08


==> elasticity_plate_error.dat <==
-1 0.27444
9 0.15807
19 0.051251
29 0.014753
39 0.0041626
49 0.0011013
59 0.00030318
69 0.00011217
79 5.1326e-05
89 2.6938e-05
99 1.5344e-05
109 8.7377e-06
119 4.9127e-06
129 2.5941e-06
139 1.3227e-06
149 6.3666e-07
159 3.0078e-07
169 1.4216e-07


==> elasticity_plate_lambda.dat <==
1 0.25934 0.25934
2 0.33398 0.23616
3 0.38185 0.22046
4 0.35714 0.17857
5 0.37805 0.16907
6 0.33737 0.13773
7 0.3644 0.13773
8 0.35226 0.12454
9 0.37363 0.12454
10 0.26362 0.083365
11 0.27649 0.083365
12 0.1723 0.04974
13 0.1779 0.04934
14 0.17917 0.047886
15 0.18546 0.047886
16 0.13266 0.033165
17 0.1276 0.030948
18 0.069461 0.016372
19 0.071364 0.016372
20 0.06655 0.014881
21 0.058113 0.012681
22 0.057682 0.012298
23 0.053103 0.011073
24 0.054245 0.011073
25 0.053431 0.010686
26 0.029859 0.0058557
27 0.030427 0.0058557
28 0.028922 0.0054657
29 0.021253 0.0039466
30 0.019534 0.0035664
31 0.019594 0.0035191
32 0.019907 0.0035191
33 0.018321 0.0031892
34 0.014388 0.0024675
35 0.013616 0.0023015
36 0.0079897 0.0013316
37 0.0080999 0.0013316
38 0.0068219 0.0011067
39 0.006731 0.0010778
40 0.0066416 0.0010501
41 0.0067241 0.0010501
42 0.0059018 0.00091067
43 0.0059717 0.00091067
44 0.0028438 0.00042873
45 0.0023224 0.00034621
46 0.0022416 0.00033051
47 0.0022659 0.00033051
48 0.0021766 0.00031417
49 0.0021989 0.00031413
50 0.0021284 0.000301
51 0.0020575 0.0002881
52 0.00076043 0.00010545
53 0.0007677 0.00010545
54 0.00075327 0.00010251
55 0.00076021 0.00010251
56 0.000757 0.00010116
57 0.00071343 9.4497e-05
58 0.00066517 8.7341e-05
59 0.00067088 8.7341e-05
60 0.00038064 4.9141e-05
61 0.00033537 4.2939e-05
62 0.00033811 4.2939e-05
63 0.00026414 3.3279e-05
64 0.00026191 3.2738e-05
65 0.00026349 3.2682e-05
66 0.00025125 3.0927e-05
67 0.00023817 2.9097e-05
68 0.00023994 2.9097e-05
69 0.00021758 2.6193e-05
70 0.00020596 2.4617e-05
71 0.00020091 2.3844e-05
72 0.00013863 1.6338e-05
73 0.00013577 1.5891e-05
74 0.0001367 1.5891e-05
75 0.00013011 1.5024e-05
76 0.00013039 1.4957e-05
77 9.2856e-05 1.0582e-05
78 9.3457e-05 1.0582e-05
79 8.8826e-05 9.9937e-06
80 8.9386e-05 9.9937e-06
81 8.6692e-05 9.6324e-06
82 8.1085e-05 8.9544e-06
83 8.1465e-05 8.942e-06
84 8.1954e-05 8.942e-06
85 7.8851e-05 8.5526e-06
86 6.3369e-05 6.8333e-06
87 6.3737e-05 6.8333e-06
88 6.2004e-05 6.6097e-06
89 6.2356e-05 6.6097e-06
90 6.0062e-05 6.3311e-06
91 5.8868e-05 6.171e-06
92 5.3242e-05 5.5509e-06
93 5.1798e-05 5.3712e-06
94 5.2076e-05 5.3712e-06
95 4.9933e-05 5.1231e-06
96 3.9001e-05 3.9805e-06
97 3.4772e-05 3.5306e-06
98 3.4951e-05 3.5306e-06
99 3.278e-05 3.2945e-06
100 3.0922e-05 3.0922e-06
101 3.0659e-05 3.0506e-06
102 3.0461e-05 3.0161e-06
103 2.7817e-05 2.7409e-06
104 2.7952e-05 2.7409e-06
105 2.441e-05 2.3822e-06
106 2.2914e-05 2.2256e-06
107 2.2405e-05 2.166e-06
108 2.2509e-05 2.166e-06
109 2.1983e-05 2.1056e-06
110 1.9068e-05 1.8181e-06
111 1.9012e-05 1.8045e-06
112 1.9005e-05 1.7958e-06
113 1.9089e-05 1.7958e-06
114 1.8774e-05 1.7583e-06
115 1.623e-05 1.5134e-06
116 1.3422e-05 1.2462e-06
117 1.0701e-05 9.8932e-07
118 1.0747e-05 9.8932e-07
119 9.7029e-06 8.8946e-07
120 9.7436e-06 8.8946e-07
121 9.4703e-06 8.6094e-07
122 9.4982e-06 8.5993e-07
123 9.5371e-06 8.5993e-07
124 8.5937e-06 7.7173e-07
125 8.0164e-06 7.1701e-07
126 6.9576e-06 6.1983e-07
127 6.3535e-06 5.6378e-07
128 5.6461e-06 4.9905e-07
129 5.6681e-06 4.9905e-07
130 5.5059e-06 4.829e-07
131 5.5271e-06 4.829e-07
132 5.387e-06 4.6888e-07
133 4.113e-06 3.5664e-07
134 3.73e-06 3.2222e-07
135 3.3708e-06 2.9011e-07
136 3.3832e-06 2.9011e-07
137 3.0026e-06 2.5653e-07
138 2.9581e-06 2.5181e-07
139 2.9688e-06 2.5181e-07
140 2.9663e-06 2.507e-07
141 2.2124e-06 1.8632e-07
142 2.2202e-06 1.8631e-07
143 1.7909e-06 1.4976e-07
144 1.7758e-06 1.4798e-07
145 1.7819e-06 1.4798e-07
146 1.6412e-06 1.3583e-07
147 1.6468e-06 1.3582e-07
148 1.6166e-06 1.3288e-07
149 1.4452e-06 1.184e-07
150 1.3431e-06 1.0966e-07
151 1.263e-06 1.0278e-07
152 9.3178e-07 7.5578e-08
153 8.9166e-07 7.2086e-08
154 8.9453e-07 7.2083e-08
155 8.6539e-07 6.951e-08
156 7.4832e-07 5.9914e-08
157 6.5142e-07 5.1989e-08
158 6.534e-07 5.1982e-08
159 6.3256e-07 5.0165e-08
160 6.139e-07 4.8533e-08
161 5.3012e-07 4.1779e-08
162 5.3168e-07 4.1773e-08
163 4.2336e-07 3.316e-08
164 4.2455e-07 3.3152e-08
165 3.8482e-07 2.9959e-08
166 3.8593e-07 2.9954e-08
167 3.217e-07 2.4894e-08
168 2.6992e-07 2.0825e-08
169 2.6036e-07 2.0028e-08
170 2.6098e-07 2.0017e-08
171 2.5795e-07 1.9726e-08
172 2.3234e-07 1.7716e-08
173 2.2006e-07 1.6731e-08
174 2.2039e-07 1.6708e-08
175 2.0773e-07 1.5703e-08
176 1.7367e-07 1.3091e-08
177 1.6085e-07 1.209e-08
178 1.5639e-07 1.1722e-08
179 1.2864e-07 9.6147e-09
180 1.1259e-07 8.3917e-09
181 1.1232e-07 8.3488e-09
182 1.1219e-07 8.3159e-09
183 9.6907e-08 7.1636e-09
184 9.0636e-08 6.6818e-09
185 8.8415e-08 6.5004e-09
186 8.6862e-08 6.3691e-09
187 8.6253e-08 6.3074e-09
188 8.487e-08 6.1898e-09
189 8.3822e-08 6.0971e-09
190 8.3609e-08 6.0656e-09
191 8.3436e-08 6.0372e-09
192 8.3264e-08 6.009e-09
193 8.22e-08 5.9169e-09
194 8.1007e-08 5.816e-09
195 8.0871e-08 5.7913e-09
196 8.0371e-08 5.7408e-09
197 8.0378e-08 5.7267e-09
198 8.0045e-08 5.6886e-09
199 7.9583e-08 5.6415e-09
200 7.8821e-08 5.5735e-09


==> elasticity_scaled_maxnorm.dat <==
5 6.7421 0.4495 0.22678 0.010366 0.00036168
10 6.7495 0.46025 0.24957 0.090743 0.0036262
20 6.7567 0.44146 0.27027 0.10755 0.011754
40 6.7638 0.45606 0.29885 0.15502 0.022397
80 6.7709 0.46632 0.31275 0.1984 0.033188


==> elasticity_test_vectors_r_fuenf.dat <==
10000 0.28361
1000 0.27979
100 0.03273
10 0.0028355
1 0.00028027
0.1 2.6993e-05
0.01 2.687e-06
0.001 2.5449e-07
0.0001 2.629e-08
1e-05 4.5952e-09
1e-06 4.5836e-09


==> elasticity_test_vectors_r_rest.dat <==
10000 0.28361 0.28361 0.28361
1000 0.28361 0.28361 0.28361
100 0.28361 0.28361 0.28361
10 0.26654 0.28361 0.28361
1 0.029321 0.062819 0.095009
0.1 0.0027162 0.0057038 0.0088522
0.01 0.0002697 0.00059418 0.00091762
0.001 2.6092e-05 5.646e-05 8.6777e-05
0.0001 2.6055e-06 5.7489e-06 8.8312e-06
1e-05 2.4951e-07 5.4825e-07 8.487e-07
1e-06 2.544e-08 5.5294e-08 8.5081e-08
1e-07 4.5993e-09 5.1294e-09 8.1215e-09


==> elasticity_test_vectors_r_zehn.dat <==
10000 0.28361
1000 0.28361
100 0.28361
31.623 0.20872
10 0.067373
3.1623 0.020472
1 0.0059321
0.31623 0.0019416
0.1 0.0006189
0.031623 0.00018719
0.01 5.7841e-05
0.0031623 1.8428e-05
0.001 5.8544e-06
0.00031623 1.7864e-06
0.0001 5.5152e-07
3.1623e-05 1.7373e-07
1e-05 5.6297e-08
3.1623e-06 1.7606e-08
1e-06 1.24e-08


==> elasticity_test_vectors_y_x.dat <==
10000
1000
100
10
1
0.1
0.01
0.001
0.0001
1e-05
1e-06
1e-07
1e-08


==> experiment_h_deviation.dat <==
1/h 2 4 6 8 10 12
20 0.117143953422 0.00598697733981 0.000177199262737 2.26358571727e-06 6.4287499844e-09 3.14892877976e-10
40 0.118512985392 0.00714876491107 0.000330357479717 1.28778266542e-05 3.98273390044e-07 9.02217747505e-09
80 0.119982853211 0.00751155224396 0.000388284689478 1.83583420541e-05 8.01103486078e-07 3.19418373513e-08
160 0.121485560047 0.00755423389248 0.000398510938077 1.98540601913e-05 9.34952812489e-07 4.35249522789e-08
320 0.120570249266 0.00761330351106 0.000402824426282 2.00148197072e-05 9.64247862122e-07 4.53084842566e-08


==> experiment_h_testvecs.dat <==
1/h 2 4 6 8 10 12
20 0.400356330246 0.397009076146 0.390121170514 0.382290278957 0.367700137251 0.361409358484
40 0.288881207159 0.287390661551 0.28601702018 0.285239268868 0.281616310771 0.279596641745
80 0.205240658302 0.204582704742 0.205733462743 0.204679665666 0.204123615346 0.203088149534
160 0.144815182902 0.145962342709 0.145807076922 0.145418690336 0.145320485601 0.144963497529
320 0.1035535779 0.103590407291 0.103115841872 0.103222211882 0.103645079749 0.103269405459


==> experiment_twosquares_svddecay_8.dat <==
0 0.707106781188
1 0.0609936618049
2 0.00263882164141
3 0.000113815627595
4 4.90006714116e-06
5 2.10449232839e-07
6 9.0109843121e-09
7 3.84423382698e-10
8 1.63302044752e-11
9 6.9031602194e-13
10 2.90186516581e-14
11 1.21417944192e-15
12 5.68475359944e-17
13 2.5530187118e-17
14 2.41890709782e-17
15 2.51923928249e-17
16 2.22408289563e-17
17 2.17536022037e-17
18 2.0789091516e-17
19 2.07301042275e-17
20 2.0348296099e-17
21 1.60287123403e-17
22 1.86546717648e-17
23 1.9446115172e-17
24 1.55410439908e-17
25 1.89293922163e-17
26 1.80513189879e-17
27 1.72843279639e-17
28 1.74159228251e-17
29 1.61351436054e-17
30 1.56464698724e-17
31 1.69750177658e-17
32 1.69643923879e-17
33 1.63102047144e-17
34 1.64733941966e-17
35 1.57170826778e-17
36 1.5093092914e-17
37 1.17213336171e-17
38 1.1534876293e-17
39 1.40843817759e-17
40 1.38476064193e-17
41 1.4301930991e-17
42 1.4126266514e-17
43 1.29964189731e-17
44 1.29625842736e-17
45 1.45409458621e-17
46 1.28001722354e-17
47 1.52570920265e-17
48 1.4267468526e-17
49 1.33695080531e-17
50 1.40149062281e-17
51 1.42864522069e-17
52 1.36063656444e-17
53 1.35384028578e-17
54 1.20400032545e-17
55 1.28483392505e-17
56 1.32805454964e-17
57 1.2624129589e-17
58 9.66715325702e-18
59 9.68332426765e-18
60 1.10407943251e-17
61 1.12766798959e-17
62 1.22461875953e-17
63 1.26770118457e-17
64 1.29304154672e-17
65 1.19644301185e-17
66 1.05506314003e-17
67 1.16043297942e-17
68 1.18622591952e-17
69 1.18604498458e-17
70 1.11691169389e-17
71 9.61327615071e-18
72 1.07428793734e-17
73 1.09451187789e-17
74 1.02383882137e-17
75 1.17675779841e-17
76 1.09524088598e-17
77 8.72795347768e-18
78 1.1201504835e-17
79 9.13671569389e-18
80 9.56218263121e-18
81 8.91010865173e-18
82 1.10006947429e-17
83 1.080305107e-17
84 9.9525665642e-18
85 1.02241544403e-17
86 1.02834717657e-17
87 9.07468491026e-18
88 9.5226890945e-18
89 8.06484798561e-18
90 8.08821016234e-18
91 7.8548568198e-18
92 8.09388677798e-18
93 8.15699090179e-18
94 9.75224860548e-18
95 1.0646397188e-17
96 9.35745867791e-18
97 8.62520309108e-18
98 9.8016900297e-18
99 8.09945377746e-18
100 9.95191120217e-18
101 9.70914264322e-18
102 9.88559923564e-18
103 7.47590644123e-18
104 8.8454264812e-18
105 8.77552560517e-18
106 7.26557178978e-18
107 6.95642979481e-18
108 6.86876679431e-18
109 8.97849489389e-18
110 8.66612682768e-18
111 8.84037509906e-18
112 7.98862059098e-18
113 7.62952864855e-18
114 7.43360985456e-18
115 7.0951708266e-18
116 8.27499070874e-18
117 7.38352176699e-18
118 7.42671368565e-18
119 7.92174158922e-18
120 8.58312472714e-18
121 8.67451777053e-18
122 8.03164483723e-18
123 6.40875219396e-18
124 6.30679479078e-18
125 8.38470777215e-18
126 7.62139411651e-18
127 6.38942883712e-18
128 6.87548424856e-18
129 7.15024953843e-18
130 7.94888507085e-18
131 7.27885315789e-18
132 7.62234746492e-18
133 5.95064969794e-18
134 6.03344786316e-18
135 5.79401761086e-18
136 5.78044040674e-18
137 5.67530050681e-18
138 6.80200968959e-18
139 7.02197969044e-18
140 7.46456205322e-18
141 7.65394162689e-18
142 6.79079978936e-18
143 5.14418784836e-18
144 6.38325672603e-18
145 5.96298759706e-18
146 5.16235836391e-18
147 4.96451193473e-18
148 5.07329581038e-18
149 5.24907890499e-18
150 5.86361843579e-18
151 5.81696917869e-18
152 5.0729018431e-18
153 5.11435005256e-18
154 4.45985529844e-18
155 5.40637302459e-18
156 5.91382515816e-18
157 4.78426708955e-18
158 4.36553061335e-18
159 4.72090191065e-18
160 3.87266308022e-18
161 3.95142195317e-18
162 3.9379602766e-18
163 3.09705308974e-18
164 3.17320061112e-18
165 2.80659283126e-18
166 2.46809942877e-18
167 2.43893543673e-18
168 2.25344183259e-18
169 2.373236261e-18
170 1.97259897576e-18
171 1.87665245431e-18
172 1.23721005936e-18
173 7.86388486084e-19
174 7.07924375266e-19
175 5.11291915022e-19
176 3.75725362498e-19
177 3.64594582255e-19
178 1.91116633824e-19
179 1.84906506439e-19
180 1.20880904016e-19
181 9.01710334317e-20
182 6.72917387479e-20
183 3.89174953188e-20
184 1.72127291875e-20
185 5.06281964642e-21
186 2.61581465202e-21
187 2.6009172739e-21
188 2.22752688285e-21
189 1.99871907066e-21
190 1.592092906e-21
191 1.50163889028e-21
192 1.28992136761e-21
193 1.26664080829e-21
194 1.2176572968e-21
195 1.19636565354e-21
196 9.79224698045e-22
197 8.90860467501e-22
198 8.14494312811e-22
199 8.58083228132e-22
200 8.82936097743e-22
201 7.75366552829e-22
202 7.67130720781e-22
203 6.50120947141e-22
204 6.21220905679e-22
205 6.22808363938e-22
206 6.42141824028e-22
207 6.03991391682e-22
208 5.25619787343e-22
209 4.95317105636e-22
210 4.78896364483e-22
211 4.86589153817e-22
212 4.97699126771e-22
213 4.32973717767e-22
214 4.13632098597e-22
215 4.11832114969e-22
216 3.94863824873e-22
217 3.96685111391e-22
218 3.41589629526e-22
219 3.38366542141e-22
220 3.51123965925e-22
221 3.1767631686e-22
222 3.11414169905e-22
223 2.70432196504e-22
224 2.69310156372e-22
225 2.53413704509e-22
226 2.49982090656e-22
227 2.34484837579e-22
228 2.38159017717e-22
229 2.23603196869e-22
230 2.03271552366e-22
231 1.56593612046e-22
232 1.51513161807e-22
233 1.4820626639e-22
234 1.21282649702e-22
235 1.2107211047e-22
236 1.33616903702e-22
237 9.67416910924e-23
238 6.8464442295e-23
239 4.03839326117e-23
240 1.01542506491e-23
241 7.8599847587e-23


==> global_approximations_h.dat <==
10000.0 0.00479651750834 0.00757774165391 0.00824763646098 0.00883444538001 0.0106634587276
6866.48845004 0.00472265896779 0.00754209575136 0.00819700413702 0.00878879984125 0.0106420320614
4714.86636346 0.00465909959958 0.00751223401912 0.00816863749634 0.00876169351469 0.0106315037328
3237.45754282 0.00463589561578 0.00748988421399 0.00814771733694 0.00874240355288 0.0106196011578
2222.99648253 0.00449322357699 0.00733594402615 0.0079821602439 0.00859020667563 0.0106068458976
1526.41796718 0.00405290920149 0.00642844506074 0.00714619176441 0.00789523066623 0.0101630947022
1048.11313415 0.00323352713131 0.00584314890441 0.00660230490695 0.00731783820509 0.0095952980605
719.685673001 0.00296725628385 0.00525805441093 0.00592609445447 0.00664051846179 0.00885818345438
494.171336132 0.00109805064345 0.00177945768674 0.00210855594212 0.00256321940378 0.00643190041391
339.32217719 0.000416525869756 0.00074111412544 0.000829488142885 0.000929135570612 0.001554290436
232.995181052 0.000206868726386 0.000343477625974 0.000392465190472 0.000446127403547 0.000770370231108
159.985871961 0.000107670559283 0.000165486383551 0.000188864720195 0.000215331511873 0.000403008843928
109.854114199 5.82516649818e-05 8.75420529842e-05 9.81429149014e-05 0.000111469510969 0.000168267648675
75.4312006335 3.55489283814e-05 5.01315149786e-05 5.55471594707e-05 6.22384835487e-05 9.45272942433e-05
51.7947467923 1.86210442431e-05 2.97523269145e-05 3.25739751892e-05 3.64364600984e-05 6.79942446777e-05
35.5648030622 1.23475661215e-05 1.7853142538e-05 1.9734672053e-05 2.16822959615e-05 3.63091838314e-05
24.4205309455 8.09330293829e-06 1.09479846616e-05 1.21735598287e-05 1.33781652517e-05 2.11451319028e-05
16.7683293681 4.75325684429e-06 7.03917955388e-06 7.73198922447e-06 8.60037407672e-06 1.38903337149e-05
11.5139539933 3.21290318135e-06 4.4939608239e-06 4.9165354306e-06 5.4422243622e-06 8.74335385707e-06
7.90604321091 1.91650829962e-06 2.82652039625e-06 3.10970601573e-06 3.41720563091e-06 5.16398825213e-06
5.42867543932 1.32805838128e-06 1.78789294905e-06 1.95870027072e-06 2.16373345794e-06 3.3616010836e-06
3.72759372031 7.80424710798e-07 1.11957906549e-06 1.23329322821e-06 1.3813131582e-06 2.1223084237e-06
2.5595479227 5.02512908097e-07 6.94778182915e-07 7.7168376558e-07 8.50272468493e-07 1.45916133271e-06
1.75751062485 2.88096864425e-07 4.35957770122e-07 4.81454130188e-07 5.31588248445e-07 9.57264845007e-07
1.20679264064 1.87385030322e-07 2.70971976753e-07 3.03718103238e-07 3.38394259684e-07 5.96210706669e-07
0.828642772855 1.23058076886e-07 1.7135948065e-07 1.90070408377e-07 2.1200936176e-07 4.94105379474e-07
0.568986602902 7.90158304364e-08 1.09914642022e-07 1.21698640954e-07 1.34539537425e-07 2.25365104006e-07
0.390693993705 4.68986090934e-08 7.04981693163e-08 7.76483096107e-08 8.64013819337e-08 1.89649922121e-07
0.268269579528 2.89304848331e-08 4.58076132076e-08 5.03483639708e-08 5.55782063763e-08 1.03522970792e-07
0.184206996933 1.98327944336e-08 2.95522129354e-08 3.25930952815e-08 3.61568254486e-08 6.5587664242e-08
0.126485521686 1.2293674506e-08 1.90650409304e-08 2.11705475428e-08 2.35710157644e-08 3.79827069404e-08
0.0868511373751 8.82720352534e-09 1.25914227489e-08 1.39268256508e-08 1.53845744936e-08 3.26595939426e-08
0.0596362331659 5.23570566524e-09 8.22439147118e-09 9.06969548699e-09 1.00395990596e-08 1.60452544782e-08
0.0409491506238 3.90592194846e-09 5.41579696131e-09 5.90569802927e-09 6.54426503507e-09 1.07365321801e-08
0.0281176869797 2.37024433191e-09 3.50121922342e-09 3.89321579557e-09 4.32222393806e-09 8.51965799545e-09
0.0193069772888 1.71557239667e-09 2.31172008485e-09 2.54494593312e-09 2.83181364612e-09 5.33573829457e-09
0.0132571136559 1.01026256974e-09 1.51676220046e-09 1.66739661611e-09 1.84248293218e-09 3.72770098417e-09
0.00910298177992 7.01229572402e-10 9.96459156753e-10 1.09771843178e-09 1.21166546193e-09 2.04210646322e-09
0.00625055192527 4.29483225003e-10 6.54158515549e-10 7.18293405312e-10 7.92221331417e-10 1.37630539319e-09
0.00429193426013 3.1843640083e-10 4.34020344262e-10 4.75704484186e-10 5.24026120652e-10 1.01239904885e-09
0.00294705170255 2.15289040433e-10 2.96367298558e-10 3.21982256433e-10 3.51357529606e-10 5.50531162578e-10
0.00202358964773 1.56149908335e-10 2.08947941476e-10 2.28011618512e-10 2.49697719738e-10 4.69462922406e-10
0.00138949549437 1.16643079452e-10 1.55614419259e-10 1.73201139016e-10 1.92306671759e-10 3.77341711357e-10
0.00095409547635 8.9844746513e-11 1.27171724357e-10 1.43019448252e-10 1.63133588601e-10 4.20784576231e-10
0.00065512855686 6.96058661989e-11 1.10700158416e-10 1.28662325062e-10 1.49854640776e-10 3.07944675288e-10
0.000449843266897 6.33300282625e-11 1.03311640168e-10 1.2098017029e-10 1.46166943463e-10 3.16216815729e-10
0.000308884359648 6.02538033715e-11 1.00047096353e-10 1.21598858857e-10 1.47509627179e-10 2.95339752736e-10
0.000212095088792 5.9295878964e-11 9.99715774344e-11 1.2194952167e-10 1.46128930547e-10 3.7589290894e-10
0.00014563484775 5.42058200747e-11 1.01514467794e-10 1.20992173843e-10 1.42662780333e-10 3.61865314871e-10
0.0001 5.43206025975e-11 1.01259906284e-10 1.19147461019e-10 1.44788399322e-10 3.73953855123e-10


==> global_approximations_poisson.dat <==
10000.0 0.200113354345 0.200113354345 0.200113354345 0.200113354345 0.200113354345
6866.48845004 0.200113354345 0.200113354345 0.200113354345 0.200113354345 0.200113354345
4714.86636346 0.200113354345 0.200113354345 0.200113354345 0.200113354345 0.200113354345
3237.45754282 0.200113354345 0.200113354345 0.200113354345 0.200113354345 0.200113354345
2222.99648253 0.200113354345 0.200113354345 0.200113354345 0.200113354345 0.200113354345
1526.41796718 0.200113354345 0.200113354345 0.200113354345 0.200113354345 0.200113354345
1048.11313415 0.200103514172 0.200113354345 0.200113354345 0.200113354345 0.200113354345
719.685673001 0.19051172623 0.197005767952 0.198183305054 0.199203527506 0.200113354345
494.171336132 0.149069503744 0.160627121535 0.164546126853 0.168302048382 0.180581128035
339.32217719 0.0786243331197 0.0928652157758 0.0971704109176 0.101538421357 0.116768055957
232.995181052 0.0260934192556 0.0329957007507 0.0358091314749 0.0388033115176 0.0514310377538
159.985871961 0.0111721725771 0.0141392048709 0.0152566790016 0.0163857457528 0.0221478477887
109.854114199 0.0057582517877 0.0073186483932 0.00778986981878 0.00845524352535 0.0129362911972
75.4312006335 0.00292625061824 0.0040702023289 0.00434003346049 0.0046783052347 0.00733255474875
51.7947467923 0.00190211790679 0.00236189588821 0.00252783659208 0.00273910117257 0.00365926908146
35.5648030622 0.00111530226819 0.00140268257657 0.0015033155893 0.00163687035351 0.00216055279772
24.4205309455 0.000601405652352 0.000850807202045 0.000908687672336 0.000977650449425 0.00133254715894
16.7683293681 0.000371333574194 0.000506323286542 0.00054884909538 0.000592544802925 0.00080331976908
11.5139539933 0.000253217119337 0.000307382517999 0.000332061654404 0.000357940200525 0.000505240501125
7.90604321091 0.000146489516947 0.000189487079246 0.000204188902829 0.000220301655298 0.000313393002702
5.42867543932 9.06713357176e-05 0.000117024323796 0.000126729085339 0.000136243759501 0.000192345022288
3.72759372031 5.87118054784e-05 7.33158381454e-05 7.90108469639e-05 8.47683788087e-05 0.000152518146708
2.5595479227 3.56088415461e-05 4.64186897233e-05 4.97728028491e-05 5.32321522691e-05 7.72139177876e-05
1.75751062485 2.12280241941e-05 2.89966809499e-05 3.12423186343e-05 3.38007223314e-05 4.43056595684e-05
1.20679264064 1.45438365575e-05 1.8240794253e-05 1.96487029007e-05 2.12356832484e-05 3.05056334915e-05
0.828642772855 9.05068253782e-06 1.17062065465e-05 1.2482006058e-05 1.34781172323e-05 1.9010926657e-05
0.568986602902 5.73250781371e-06 7.50090772203e-06 8.01276899085e-06 8.73015873612e-06 1.29970782788e-05
0.390693993705 3.83148220884e-06 4.77643279727e-06 5.15707942778e-06 5.58959939633e-06 7.94319232495e-06
0.268269579528 2.42147865617e-06 3.06561264417e-06 3.30962277788e-06 3.57829768385e-06 5.27539412657e-06
0.184206996933 1.56808228335e-06 1.98038627141e-06 2.13379384128e-06 2.30616951283e-06 3.40654849915e-06
0.126485521686 1.01517024245e-06 1.2784776433e-06 1.37166672698e-06 1.47757525764e-06 2.39022344053e-06
0.0868511373751 6.67030958785e-07 8.29679720731e-07 8.92288417616e-07 9.62258030922e-07 1.42913863403e-06
0.0596362331659 4.19261693488e-07 5.3118304479e-07 5.77539398664e-07 6.22721660976e-07 8.56129429574e-07
0.0409491506238 2.61450829397e-07 3.46029491422e-07 3.73906700442e-07 4.04143111987e-07 6.43595122749e-07
0.0281176869797 1.74102706346e-07 2.23759056341e-07 2.42562722747e-07 2.62023435192e-07 4.12622785761e-07
0.0193069772888 1.17458642821e-07 1.4634257889e-07 1.56951818164e-07 1.71067665709e-07 2.39814166076e-07
0.0132571136559 7.69259498813e-08 9.51120110043e-08 1.03251908901e-07 1.11405026737e-07 1.53278497298e-07
0.00910298177992 5.03892897176e-08 6.18005480984e-08 6.6979848926e-08 7.21403332624e-08 1.10600940755e-07
0.00625055192527 3.26697607806e-08 4.06017987994e-08 4.36805172897e-08 4.70347352109e-08 7.00596435711e-08
0.00429193426013 2.14254149062e-08 2.66479617384e-08 2.86605349482e-08 3.09781804414e-08 4.29423233343e-08
0.00294705170255 1.40194209252e-08 1.75249590967e-08 1.87878441848e-08 2.02949030807e-08 3.23731082427e-08
0.00202358964773 8.68403107787e-09 1.15523639692e-08 1.2313387063e-08 1.32782891979e-08 1.98184088017e-08
0.00138949549437 6.03832984895e-09 7.59328129061e-09 8.16773410394e-09 8.78841126094e-09 1.37316516444e-08
0.00095409547635 3.69284128524e-09 4.94680401772e-09 5.35971253553e-09 5.81482364516e-09 7.90737565296e-09
0.00065512855686 2.59884051841e-09 3.26512332187e-09 3.49387896953e-09 3.81427681801e-09 5.8691256803e-09
0.000449843266897 1.69198327755e-09 2.15808264926e-09 2.32089299293e-09 2.5114600984e-09 3.62808303762e-09
0.000308884359648 1.16476114003e-09 1.42267181388e-09 1.54925587165e-09 1.67235924648e-09 3.01865191301e-09
0.000212095088792 7.45787977776e-10 9.28548407995e-10 1.01333742209e-09 1.10284478146e-09 1.7690120456e-09
0.00014563484775 4.84896884101e-10 6.18161187002e-10 6.70433238087e-10 7.23836581036e-10 1.3839125589e-09
0.0001 3.12683536258e-10 4.0890695857e-10 4.41920851235e-10 4.81328585793e-10 7.08666998777e-10


==> helmholtz_adaptive_convergence.dat <==
10000.0 14.9917276536 14.9917276536 14.9917276536 14.9917276536 14.9917276536
4941.71336132 3.70648273287 14.9917276536 14.9917276536 14.9917276536 14.9917276536
2442.05309455 1.4729957338 9.5458885601 13.4711895257 14.9487369494 14.9917276536
1206.79264064 0.00176282961947 3.96015102204 5.27862090801 6.8584608144 14.9917213465
596.362331659 0.000156490198257 2.20129370843 2.72431841989 3.31988974061 10.9916405212
294.705170255 2.95211446743e-07 1.17838391877 1.42416013687 1.68535829059 4.53318477459
145.63484775 7.16386201951e-08 0.000354197952003 0.00081588555362 0.869981696533 2.58889400608
71.9685673001 7.16386201951e-08 0.000295300924312 0.000494639460464 0.00104686925335 1.65988297114
35.5648030622 5.27022660193e-08 0.000294118851417 0.000490532866731 0.00102682390477 0.980182495536
17.5751062485 5.27022660193e-08 0.000293594661636 0.000489361703805 0.00102213191857 0.212794884586
8.68511373751 5.27022660193e-08 0.00029224964628 0.000486705057282 0.00101155862546 0.0989772546146
4.29193426013 5.27022660193e-08 0.000289572234949 0.000481560440116 0.000993632672631 0.0577931112477
2.12095088792 5.27022660193e-08 0.000284269365586 0.00047173751616 0.000957670533644 0.0253175322969
1.04811313415 5.24343922113e-08 0.000273250292925 0.000451209724711 0.000888308365578 0.0163235502606
0.517947467923 5.09232935412e-08 0.000252114968946 0.000414436290954 0.000779537516526 0.0113371894955
0.25595479227 4.25786983226e-10 0.00020993779674 0.000352401883602 0.000615029303748 0.0044384568177
0.126485521686 4.25786983226e-10 5.31856526324e-07 0.00025925058047 0.000426697410146 0.00195622705907
0.0625055192527 2.89110141053e-10 1.79568135001e-07 7.67172694989e-07 0.00024870690829 0.0015079797052
0.0308884359648 1.80847696956e-10 1.34108805045e-07 2.43195823831e-07 6.89174676726e-07 0.000740627485546
0.0152641796718 1.80847696956e-10 1.2661086541e-07 2.11344200296e-07 4.44766352219e-07 0.000388708550557
0.00754312006335 1.80847696956e-10 1.26082391078e-07 2.09951414656e-07 4.37574342795e-07 0.000147268095878
0.00372759372031 1.80847696956e-10 1.25556727444e-07 2.08896995189e-07 4.3345651479e-07 4.20728145324e-05
0.00184206996933 1.80847696956e-10 1.24287819652e-07 2.06574314214e-07 4.26346038085e-07 2.56702857039e-05
0.000910298177992 1.80564120093e-10 1.21888436988e-07 2.02072042221e-07 4.10769050849e-07 1.11359457785e-05
0.000449843266897 1.80564120093e-10 1.16832531058e-07 1.9315912479e-07 3.80737591816e-07 7.59695796573e-06
0.000222299648253 5.0741576843e-12 1.07603129346e-07 1.77715898813e-07 3.33894031608e-07 3.73007303566e-06
0.000109854114199 2.34455601388e-12 8.95550162504e-08 1.51480793935e-07 2.65123957826e-07 2.16836813492e-06
5.42867543932e-05 2.11105451369e-12 1.86949307741e-09 1.10855120252e-07 1.83100465696e-07 1.01036341162e-06
2.68269579528e-05 1.62672809497e-12 6.3031091116e-10 2.62568671066e-09 1.0639345777e-07 5.47313465212e-07
1.32571136559e-05 1.27595346902e-12 4.68015274922e-10 8.52400519127e-10 2.40045440809e-09 3.19033263863e-07
6.5512855686e-06 1.27595346902e-12 4.36721492472e-10 7.31821395752e-10 1.52476898853e-09 1.39774501191e-07
3.23745754282e-06 1.27595346902e-12 4.27447493947e-10 7.10943527665e-10 1.44663768732e-09 5.3901649773e-08
1.59985871961e-06 1.09937279518e-13 4.10683745217e-10 6.81316841288e-10 1.34553404363e-09 2.32918087653e-08
7.90604321091e-07 9.46484497212e-14 3.79739062106e-10 6.26067325987e-10 1.1757317611e-09 1.13454920639e-08
3.90693993705e-07 4.62866664948e-14 3.14921551379e-10 5.32977386147e-10 9.30595150475e-10 6.21637333954e-09
1.93069772888e-07 3.03841461178e-14 1.49444910335e-11 3.93560281396e-10 6.49580832011e-10 3.30898845585e-09
9.5409547635e-08 2.45102464569e-14 4.80189763783e-12 2.11617879051e-11 3.80785872241e-10 1.93589538124e-09
4.71486636346e-08 2.3411216138e-14 3.52918135691e-12 6.47191490832e-12 1.86028765534e-11 1.05836550716e-09
2.32995181052e-08 2.18812597772e-14 3.24125209144e-12 5.4360560046e-12 1.11140375377e-11 4.97982878713e-10
1.15139539933e-08 1.83578350733e-14 3.10030092088e-12 5.16670761366e-12 1.01579423487e-11 2.85497791068e-10
5.68986602902e-09 1.40657909474e-14 2.84633628894e-12 4.72689506547e-12 8.84013508919e-12 8.92035201934e-11
2.81176869797e-09 1.26401006251e-14 2.34462941939e-12 4.00104220358e-12 6.9894968201e-12 5.30858654522e-11
1.38949549437e-09 1.26401006251e-14 2.28950290536e-13 2.88705118074e-12 4.77933737771e-12 2.74946121533e-11
6.86648845004e-10 1.26401006251e-14 8.46052411071e-14 3.08625957878e-13 2.73880252277e-12 1.19698178566e-11
3.3932217719e-10 1.26401006251e-14 6.31660370414e-14 1.14066838985e-13 2.96832763103e-13 8.89226972716e-12
1.67683293681e-10 1.21093900303e-14 5.82286808626e-14 9.65293702328e-14 1.89795003041e-13 3.38547433387e-12
8.28642772855e-11 1.14758280615e-14 5.48988363659e-14 8.84006485665e-14 1.60478832391e-13 1.62193736609e-12
4.09491506238e-11 7.95329958739e-15 4.90649612458e-14 7.60858482437e-14 1.23478961943e-13 1.46848263306e-12
2.02358964773e-11 7.95329958739e-15 3.98989598452e-14 5.82214526888e-14 8.33220526502e-14 3.33004880647e-13
1e-11 6.0894684801e-15 2.80732597149e-14 3.81271391903e-14 4.99874610594e-14 2.00504594077e-13


==> helmholtz_adaptive_num_testvecs.dat <==
10000.0 0.0491803552422 6.74575168765 14.9917276536 14.9917276536 14.9917276536 14.9917276536
5179.47467923 0.0249932658464 3.20057075948 14.9917276536 14.9917276536 14.9917276536 14.9917276536
2682.69579528 0.0202172405745 1.98643077613 14.9917276536 14.9917276536 14.9917276536 14.9917276536
1389.49549437 0.012318733653 1.44231005797 14.9917276536 14.9917276536 14.9917276536 14.9917276536
719.685673001 0.00737181717608 0.212794884586 12.9669654606 14.9917276536 14.9917276536 14.9917276536
372.759372031 0.0036052503678 0.212794884586 5.96785422502 14.9917276536 14.9917276536 14.9917276536
193.069772888 0.0036052503678 0.103190909158 3.41323504206 14.9588881869 14.9917276536 14.9917276536
100.0 0.00314316715137 0.0431619995171 1.81786188124 8.79905868301 14.9917055094 14.9917276536
51.7947467923 0.000882677444831 0.0377795732586 1.10915128969 4.14690211709 8.79905868301 13.4309334616
26.8269579528 0.000456631787142 0.0202014573229 0.280925645491 2.11494480051 5.03813630116 6.83020039409
13.8949549437 0.000404309329377 0.00838380010792 0.179075524636 1.31457367527 2.5865900873 3.29552214483
7.19685673001 2.91955241799e-05 0.00719166896787 0.0989772546146 0.853379180475 1.35807381071 1.87973157798
3.72759372031 2.23673078508e-05 0.0023677846547 0.0502360029524 0.217325939762 0.540583802567 0.975786763646
1.93069772888 1.81677371384e-05 0.0017394539467 0.0253175322969 0.113321273022 0.247828159094 0.362975776538
1.0 7.2350517529e-06 0.00129626368951 0.0140671358399 0.0630775581258 0.119373409398 0.200555209309
0.517947467923 5.35368101139e-06 0.000560231555814 0.0113371894955 0.0371275274102 0.0737996862549 0.0959587464949
0.268269579528 3.24766873848e-06 0.000297672126935 0.0044384568177 0.0211500244507 0.0368403440164 0.0536218416449
0.138949549437 1.34194796778e-06 4.60235653906e-05 0.00223257450832 0.010932139099 0.0213428717418 0.0294902925031
0.0719685673001 1.34194796778e-06 4.19559077515e-05 0.0015079797052 0.00538688156507 0.0112478443697 0.0159664673346
0.0372759372031 1.13905954256e-06 1.52076577607e-05 0.000740627485546 0.0033105542294 0.00563197654548 0.00887036676537
0.0193069772888 1.13905954256e-06 7.35329790575e-06 0.000510295722894 0.00178498612185 0.00321878116352 0.0043825048565
0.01 2.12456562638e-07 6.37488357715e-06 0.000215794206419 0.000793620739071 0.00163351271465 0.00240633364031
0.00517947467923 8.58670461981e-08 3.48642640241e-06 5.86837744197e-05 0.000482405459897 0.00091491326931 0.0012645232877
0.00268269579528 7.29948200655e-08 1.91954600565e-06 3.44875210903e-05 0.000244906787527 0.000470643322502 0.00067682177144
0.00138949549437 1.72155415905e-08 1.07111237786e-06 1.73427107459e-05 8.00066003014e-05 0.000246549395457 0.000366462357699
0.000719685673001 7.5660189524e-09 1.03738915077e-06 9.23739012142e-06 4.45270346846e-05 8.92724102885e-05 0.000172950363072
0.000372759372031 5.20906648138e-09 3.19967982727e-07 6.7919578775e-06 2.91955241799e-05 5.71516582836e-05 7.384998542e-05
0.000193069772888 3.96739806018e-09 2.39068688671e-07 3.31494482826e-06 1.37973456292e-05 2.57251518935e-05 4.01638353829e-05
0.0001 3.96739806018e-09 1.56750570235e-07 1.89270684712e-06 9.16354479799e-06 1.55991098648e-05 2.18004678128e-05
5.17947467923e-05 1.11067771855e-09 2.52448282904e-08 9.70745446774e-07 4.24514491222e-06 7.95494153223e-06 1.20619383488e-05
2.68269579528e-05 3.89937707838e-10 1.6002105988e-08 5.47313465212e-07 2.0343944812e-06 4.82869729847e-06 6.57984144857e-06
1.38949549437e-05 1.884157521e-10 9.03102267881e-09 3.19033263863e-07 1.25214943954e-06 2.31338144342e-06 3.29791915061e-06
7.19685673001e-06 9.22681935238e-11 6.00639552993e-09 1.58843797307e-07 5.67950584504e-07 1.14821570083e-06 1.71404488504e-06
3.72759372031e-06 9.22681935238e-11 3.80120631454e-09 7.1503094096e-08 3.65903725608e-07 7.05669863825e-07 8.61367794507e-07
1.93069772888e-06 3.2045536346e-11 3.80120631454e-09 3.00660641561e-08 2.09110931997e-07 3.51886115732e-07 5.10329809824e-07
1e-06 1.15450373967e-11 1.17750175023e-09 1.5796182204e-08 8.83526101068e-08 1.94363652065e-07 2.52314758914e-07
5.17947467923e-07 1.15450373967e-11 4.80140309224e-10 9.04501305737e-09 3.39709015954e-08 9.13291968064e-08 1.37828163996e-07
2.68269579528e-07 4.958688e-12 3.71747662914e-10 5.83725998506e-09 1.76755876691e-08 3.99527911788e-08 6.48388207008e-08
1.38949549437e-07 3.21480575653e-12 1.08019323296e-10 2.94263773044e-09 9.8742652966e-09 2.14191604879e-08 3.04321566386e-08
7.19685673001e-08 7.18708103426e-13 6.74560661594e-11 1.77852925345e-09 5.412995844e-09 1.14342588042e-08 1.76277027284e-08
3.72759372031e-08 nan 4.87097745874e-11 6.99435697469e-10 3.04149840404e-09 6.84504240784e-09 9.93670117884e-09
1.93069772888e-08 nan 2.1195383845e-11 3.84204444064e-10 1.83022009975e-09 3.20107132045e-09 4.54531353336e-09
1e-08 nan 8.12443814844e-12 2.24685741462e-10 8.61218863212e-10 2.04653974308e-09 2.39904210188e-09
5.17947467923e-09 nan 5.40065584423e-12 8.16893922776e-11 5.0458835968e-10 1.03951747608e-09 1.31444860298e-09
2.68269579528e-09 nan 3.15758268353e-12 5.30858654522e-11 2.19158106411e-10 5.063102065e-10 7.13733517801e-10
1.38949549437e-09 nan 2.91754383722e-12 2.74946121533e-11 1.0143005259e-10 2.36277276415e-10 3.47495189224e-10
7.19685673001e-10 nan 6.39511346347e-13 1.19698178566e-11 5.63176040528e-11 1.15465763382e-10 1.73642332591e-10
3.72759372031e-10 nan 4.24252912897e-13 9.75734419549e-12 3.36728287085e-11 5.9671262786e-11 8.22783439893e-11
1.93069772888e-10 nan nan 4.49698632976e-12 1.58443418969e-11 3.19070970449e-11 4.65751240336e-11
1e-10 nan nan 2.74356336773e-12 8.14262113287e-12 1.82494858404e-11 2.37273425548e-11


==> helmholtz_expectation.dat <==
2 224.37535328
3 250.038387833
4 142.332940732
5 77.1622695513
6 51.4844150978
7 47.4033500505
8 36.4067378023
9 33.2997027554
10 29.7749299234
11 24.4092055315
12 0.00377322574805
13 1.6048758333e-06
14 5.57712060588e-09
15 4.22135994659e-11
16 7.97780755237e-13
17 4.09924280087e-13
18 2.6658513043e-13
19 2.41901301159e-13


==> helmholtz_means.dat <==
14.9917276537
14.1516684163
10.7856781996
7.2751031325
4.90334419805
3.47375048163
2.59199141983
2.00592466645
1.58060269295
1.22844702444
0.00251506595922
1.06314546915e-06
2.76687923564e-09
1.93093452232e-11
3.09633047968e-13
6.45720511641e-14
3.30020175737e-14
2.20573828621e-14
1.64897865017e-14
1.31748499602e-14
1.09579991386e-14
9.39288342147e-15
8.23810783442e-15
7.33772152492e-15
6.61744362982e-15


==> helmholtz_percentiles.dat <==
14.9917276536 14.9917276536 14.9917276536 14.9917276536 14.9917276536 14.9917276536
13.310159587 13.5599026094 14.1548750767 14.7437182645 14.9913263823 14.9917276535
6.40452054953 8.60458417635 10.9283615475 13.0372136927 14.8690373655 14.9913250291
2.8519036795 5.28874815152 6.83126432146 8.88167304058 13.8272708159 14.9756564055
1.55919149924 3.43747566297 4.43404604541 5.90565213282 11.4526395159 14.7285526374
1.39575452277 2.52599975019 3.13514922973 4.04446115635 8.3246926148 14.4911656958
0.963850368383 1.95121445226 2.37105338457 2.97519101109 5.89758870805 14.4621409204
0.904661322742 1.56908624987 1.85518636361 2.27496028642 4.26090193381 11.0505183284
0.814676134641 1.27363448046 1.48016210579 1.76946178063 3.16869912554 8.09553980214
0.736690880664 1.01381244108 1.15787506257 1.36128428975 2.30495188798 6.22594173745
0.00011393511893 0.000294939559491 0.000491992898495 0.00103220042831 0.0260104564781 1.85551573433
4.57709406536e-08 1.26685315547e-07 2.11049987979e-07 4.41889427247e-07 1.09377105771e-05 0.00288233724073
1.58127098396e-10 4.43487691121e-10 7.43038773117e-10 1.56071218472e-09 3.67791014176e-08 2.38269118345e-06
1.17912548996e-12 3.37017669346e-12 5.65378121497e-12 1.1859405307e-11 2.66153235469e-10 1.04091647093e-08
1.76187607272e-14 6.14550359817e-14 1.04614071702e-13 2.24151532141e-13 3.56356872043e-12 1.74332369622e-10
1.12483332088e-14 3.09890378412e-14 4.39359606606e-14 6.82531971931e-14 3.61720010799e-13 7.95917605366e-12
7.43692623587e-15 2.04155150217e-14 2.69767482713e-14 3.78163769071e-14 1.2116525309e-13 8.42524217989e-13
5.84168633529e-15 1.51507104537e-14 1.92302437468e-14 2.53629360446e-14 6.41111653606e-14 3.96400938249e-13
5.82697744584e-15 1.20878585756e-14 1.48607641774e-14 1.89649563166e-14 4.10069560399e-14 1.67181303794e-13
4.92427521127e-15 1.00827700061e-14 1.21233538558e-14 1.50251724635e-14 2.97168571571e-14 1.14646541106e-13
4.22109160893e-15 8.65797519878e-15 1.02450457942e-14 1.23911421208e-14 2.27610001959e-14 5.81530000259e-14
4.15801527501e-15 7.60595614772e-15 8.86755230291e-15 1.0558039878e-14 1.83634620001e-14 4.44778033134e-14
3.99434392405e-15 6.79023649484e-15 7.8375699817e-15 9.2205420243e-15 1.52993001314e-14 3.45574047426e-14
3.49546945183e-15 6.14010410503e-15 7.02394456181e-15 8.17198308694e-15 1.30317439826e-14 2.61992718531e-14
3.37142186173e-15 5.61316926996e-15 6.35915708442e-15 7.32784750325e-15 1.12643355593e-14 2.19235645001e-14


==> helmholtz_selected.dat <==
0 0.707106781187 9.37307963688 2.05257306194 14.9955006241 5.30006149102 11.8366904855
1 0.0609936618048 0.841838404204 1.68393356164 13.3131597147 2.04017234188 5.32771807203
2 0.00263882164141 0.721080609259 1.12293347031 6.37784712407 1.79368256731 3.26836051815
3 0.000113815627595 0.708721496436 0.758694233876 2.82835160126 1.49854068603 2.39827129828
4 4.90006714116e-06 0.000696403443276 0.721145834367 1.46567466327 1.46409226686 1.52246635137
5 2.10449232837e-07 7.67041060951e-06 0.715976643254 1.34953129678 1.29993850781 1.45420780198
6 9.01098431059e-09 1.59497120925e-07 0.712810804785 0.872860049704 1.20576863878 1.26489509281
7 3.8442338024e-10 4.2722269115e-09 0.000144803289315 0.804566530646 0.885431700515 1.14217005436
8 1.63302016621e-11 1.3054452148e-10 3.30695586249e-07 0.766177074151 0.830479593193 1.08180056718
9 6.90314527649e-13 4.31041054403e-12 2.76971429095e-09 0.717308656423 0.789821991207 0.982524896391
10 2.90210983389e-14 1.49571911855e-13 3.89196770922e-11 0.000106348982064 0.757644425153 0.83686888196
11 1.2124153339e-15 6.11706036148e-15 7.23536132226e-13 4.35325997577e-08 0.719526249901 0.810111205302
12 5.50698142373e-17 2.55880289428e-15 1.60536726742e-14 1.46012153593e-10 0.708121838231 0.791790399422
13 2.75268209091e-17 1.05831995001e-15 1.90001546442e-15 1.06925302393e-12 0.000217847846445 0.759818250442
14 2.37048617509e-17 8.56098279177e-16 1.00433956318e-15 1.78311205148e-14 1.1480717128e-08 0.731470553805
15 2.37048617509e-17 4.6523835851e-16 8.87433807949e-16 7.98084287348e-15 1.51389718662e-11 0.717471075724
16 2.1258523744e-17 4.62497799404e-16 5.0236116994e-16 4.02497216037e-15 5.85805097672e-14 0.0014393122487
17 2.08618206173e-17 3.76966759999e-16 3.41536054956e-16 3.71864386384e-15 1.29019784635e-14 4.91629866323e-09
18 2.08618206173e-17 3.57149342597e-16 2.8460266093e-16 3.06711903937e-15 8.4570857229e-15 2.47277716972e-12
19 2.05791706544e-17 3.57149342597e-16 2.41341951471e-16 2.32640474441e-15 4.23076802247e-15 1.47067087921e-14
20 1.89686349767e-17 3.21356996033e-16 2.2295641138e-16 1.43584011161e-15 2.87210508897e-15 1.18666142012e-14
21 1.89409754836e-17 3.11253254033e-16 1.94955750314e-16 1.39570636719e-15 2.39994046082e-15 1.01514155306e-14
22 1.89409754836e-17 3.11253254033e-16 1.70481802201e-16 1.25375752463e-15 1.75462615148e-15 7.34795509497e-15
23 1.86512302818e-17 2.79166875778e-16 1.3694113753e-16 9.46972034991e-16 1.4990539591e-15 4.16029291218e-15
24 1.86512302818e-17 2.79166875778e-16 1.28226817839e-16 7.6380784355e-16 1.11975269662e-15 3.83559916761e-15
25 1.81661700288e-17 2.52959461592e-16 1.28226817839e-16 7.10459448732e-16 1.03887615771e-15 3.14165207262e-15
26 1.70512884965e-17 2.52959461592e-16 1.05919777798e-16 6.28964863987e-16 7.41850999838e-16 2.46322623314e-15
27 1.70512884965e-17 2.46730529666e-16 9.38195026437e-17 5.97720774807e-16 5.66586893779e-16 1.73993525032e-15
28 1.60696024563e-17 2.46730529666e-16 9.38195026437e-17 5.95920352986e-16 5.49941151842e-16 1.24841719901e-15
29 1.60696024563e-17 2.5790534038e-16 9.06317286393e-17 5.95920352986e-16 4.543521673e-16 1.14112755473e-15
30 1.56835290761e-17 2.5790534038e-16 9.06317286393e-17 5.53397886261e-16 4.42887887926e-16 1.13478124944e-15
31 1.56835290761e-17 2.54970805827e-16 8.62770920953e-17 5.35901220429e-16 3.68022675343e-16 9.83117618729e-16
32 1.51493203877e-17 2.54970805827e-16 8.62770920953e-17 5.35901220429e-16 3.20242450705e-16 9.14745896305e-16
33 1.51493203877e-17 2.32553258545e-16 7.41143376529e-17 5.47546631683e-16 3.14005708152e-16 7.15756147497e-16
34 1.47646467733e-17 2.32553258545e-16 7.41143376529e-17 5.47546631683e-16 2.96194969196e-16 6.57964075339e-16
35 1.43753840071e-17 2.18224421406e-16 7.37177588977e-17 4.78076005195e-16 2.51291903174e-16 6.57964075339e-16
36 1.43753840071e-17 2.18224421406e-16 7.37177588977e-17 4.72379020162e-16 2.51291903174e-16 5.33264879618e-16
37 1.4223522565e-17 2.0536294029e-16 6.97992135518e-17 4.72379020162e-16 2.09902445052e-16 5.33264879618e-16
38 1.4223522565e-17 2.0536294029e-16 6.97992135518e-17 4.6074167422e-16 2.09902445052e-16 4.41290277808e-16
39 1.34680874486e-17 2.09651032015e-16 6.76485786638e-17 4.6074167422e-16 2.10341380347e-16 4.36498592715e-16
40 1.34680874486e-17 2.09651032015e-16 6.39716439209e-17 4.22966165623e-16 2.10341380347e-16 3.89216460511e-16
41 1.31641020524e-17 1.96230765281e-16 7.31240186712e-17 4.22966165623e-16 1.92203462635e-16 3.89216460511e-16
42 1.32592393194e-17 1.96230765281e-16 7.31240186712e-17 4.26360646213e-16 1.92203462635e-16 3.55866944764e-16
43 1.32592393194e-17 2.24078753652e-16 6.39552008544e-17 4.26360646213e-16 1.81286594673e-16 3.56890463283e-16
44 1.45938328375e-17 2.24078753652e-16 6.39552008544e-17 4.27729528926e-16 1.81286594673e-16 3.56890463283e-16
45 1.45938328375e-17 1.87054651291e-16 5.97445794473e-17 4.27729528926e-16 1.82988832186e-16 3.29844992892e-16
46 1.31167715331e-17 1.87054651291e-16 5.97445794473e-17 3.84039114017e-16 1.82988832186e-16 3.29844992892e-16
47 1.31167715331e-17 1.78524353409e-16 5.91051949126e-17 3.84039114017e-16 1.53544346385e-16 3.14907525679e-16
48 1.20444818189e-17 1.71705724149e-16 5.91051949126e-17 3.66912675385e-16 1.47979446594e-16 3.00710053807e-16
49 1.20444818189e-17 1.71705724149e-16 5.70948242766e-17 3.59164212588e-16 1.47979446594e-16 3.00710053807e-16
50 1.14650675135e-17 1.67726949437e-16 5.66642321876e-17 3.59164212588e-16 1.40798554847e-16 2.9271264045e-16
51 1.14650675135e-17 1.67726949437e-16 5.66642321876e-17 4.45154408927e-16 1.40798554847e-16 2.9271264045e-16
52 1.13084771055e-17 1.88156911127e-16 5.93319108442e-17 4.45154408927e-16 1.4155281156e-16 2.61431024351e-16
53 1.19446447555e-17 1.88156911127e-16 5.93319108442e-17 3.85290882295e-16 1.4155281156e-16 3.49914679603e-16
54 1.19446447555e-17 1.96331341075e-16 5.59928324674e-17 3.85290882295e-16 1.38456522377e-16 3.49914679603e-16
55 1.1198545484e-17 1.96331341075e-16 5.59928324674e-17 3.53005885519e-16 1.46815025628e-16 2.56519749618e-16
56 1.1198545484e-17 1.61947791231e-16 5.2471420569e-17 3.53005885519e-16 1.46815025628e-16 2.56519749618e-16
57 1.15128081807e-17 1.61947791231e-16 5.46010969052e-17 3.64448542392e-16 1.23100608409e-16 2.43635967604e-16
58 1.15128081807e-17 1.52584847258e-16 5.46010969052e-17 3.64448542392e-16 1.23100608409e-16 2.58747672767e-16
59 1.04028082082e-17 1.52584847258e-16 5.1235855338e-17 3.49953456603e-16 1.19894037904e-16 2.58747672767e-16
60 1.02008085697e-17 1.81401331468e-16 5.09269115219e-17 3.49953456603e-16 1.17317661612e-16 2.37359548748e-16
61 1.02008085697e-17 1.81401331468e-16 5.09269115219e-17 4.45817980409e-16 1.17317661612e-16 2.37359548748e-16
62 1.0344203423e-17 1.50239597177e-16 5.92682629945e-17 4.45817980409e-16 1.18633698614e-16 2.34520443751e-16
63 1.0344203423e-17 1.50239597177e-16 5.92682629945e-17 3.25798329725e-16 1.18633698614e-16 2.34520443751e-16
64 1.28838572547e-17 1.39761332431e-16 5.39724806556e-17 3.25798329725e-16 1.20291058684e-16 2.50031830999e-16
65 1.28838572547e-17 1.39761332431e-16 5.39724806556e-17 3.14657535581e-16 1.20291058684e-16 2.50031830999e-16
66 9.85750519277e-18 1.28141168758e-16 4.65734865487e-17 3.14657535581e-16 1.07961174722e-16 2.22609995952e-16
67 9.85750519277e-18 1.19952623305e-16 4.69287370444e-17 3.04347011712e-16 1.07961174722e-16 2.22609995952e-16
68 1.05193500284e-17 1.3931796266e-16 4.69287370444e-17 3.04347011712e-16 1.26001214277e-16 2.14483037303e-16
69 1.05193500284e-17 1.3931796266e-16 4.86733351838e-17 2.86400500963e-16 1.26001214277e-16 2.14483037303e-16
70 1.06640097828e-17 1.28653520662e-16 4.86733351838e-17 2.77635978409e-16 9.66457723155e-17 2.22296001179e-16
71 1.06640097828e-17 1.28653520662e-16 4.53589310497e-17 2.84899325882e-16 9.66457723155e-17 2.22296001179e-16
72 1.04492030065e-17 1.15678799419e-16 4.33333681724e-17 2.84899325882e-16 1.05126255261e-16 2.31941723976e-16
73 1.04492030065e-17 1.15678799419e-16 4.33333681724e-17 3.370593217e-16 1.05126255261e-16 2.31941723976e-16
74 8.87686175478e-18 1.54116616219e-16 4.27182091442e-17 3.370593217e-16 9.7286594549e-17 1.94183014683e-16
75 8.87686175478e-18 1.54116616219e-16 4.5212256974e-17 2.90209240587e-16 9.7286594549e-17 1.92713452409e-16
76 9.24046714396e-18 2.00215950417e-16 4.5212256974e-17 2.90209240587e-16 9.36316931125e-17 1.92713452409e-16
77 9.24046714396e-18 2.00215950417e-16 4.86415757404e-17 2.53246760657e-16 9.36316931125e-17 1.84113736614e-16
78 9.30932972427e-18 1.09070553149e-16 4.86415757404e-17 2.53246760657e-16 8.9764405336e-17 2.11204938513e-16
79 9.30932972427e-18 1.09070553149e-16 4.29211743291e-17 2.71507958836e-16 8.9764405336e-17 2.11204938513e-16
80 8.35135192345e-18 1.10387818318e-16 4.29211743291e-17 2.71507958836e-16 9.15545200904e-17 2.2937054629e-16
81 8.35135192345e-18 1.10387818318e-16 4.01495133971e-17 2.87131887076e-16 9.15545200904e-17 2.2937054629e-16
82 8.18419514248e-18 9.57207767458e-17 4.01495133971e-17 2.87131887076e-16 1.05431541753e-16 2.20014308405e-16
83 9.88049204828e-18 1.51335716156e-16 3.91052847007e-17 2.36902776167e-16 1.05431541753e-16 2.20014308405e-16
84 9.88049204828e-18 1.51335716156e-16 3.91052847007e-17 2.36902776167e-16 9.23431092139e-17 1.70436426508e-16
85 8.2135956957e-18 1.2122108577e-16 6.2812473734e-17 2.26924019019e-16 9.23431092139e-17 1.70436426508e-16
86 8.2135956957e-18 1.2122108577e-16 6.2812473734e-17 2.68539266456e-16 8.07874605746e-17 1.75924781012e-16
87 9.61841399562e-18 9.64448104184e-17 3.86845738121e-17 2.68539266456e-16 1.31802812171e-16 1.75924781012e-16
88 9.61841399562e-18 9.64448104184e-17 3.86845738121e-17 2.90764126448e-16 1.31802812171e-16 1.62655398914e-16
89 8.02437577678e-18 1.3346069237e-16 3.48281508147e-17 2.90764126448e-16 7.5652707417e-17 1.62655398914e-16
90 8.02437577678e-18 1.3346069237e-16 4.51969655796e-17 2.28853133542e-16 7.68573414267e-17 1.72140233311e-16
91 7.17810982775e-18 9.11032659459e-17 4.51969655796e-17 2.28853133542e-16 7.68573414267e-17 1.72140233311e-16
92 7.17810982775e-18 9.11032659459e-17 3.4215444187e-17 2.1402214352e-16 7.60465104645e-17 1.51216919939e-16
93 6.88240432453e-18 7.92310773473e-17 3.43290072012e-17 2.1402214352e-16 7.60465104645e-17 1.51216919939e-16
94 6.88240432453e-18 7.92310773473e-17 3.43290072012e-17 1.96636917366e-16 1.15334007322e-16 1.6550474849e-16
95 1.02993261111e-17 1.05636040247e-16 3.79919475865e-17 1.96636917366e-16 1.15334007322e-16 1.6550474849e-16
96 1.02993261111e-17 1.05636040247e-16 3.79919475865e-17 1.89736310767e-16 8.40463990994e-17 1.41794152571e-16
97 7.28379529673e-18 7.82777634775e-17 3.01165254014e-17 1.89736310767e-16 8.40463990994e-17 1.41794152571e-16
98 7.28379529673e-18 7.82777634775e-17 3.33267012375e-17 2.26191574247e-16 7.53766834643e-17 1.46763724288e-16
99 1.18252095724e-17 7.19397507145e-17 3.33267012375e-17 2.26191574247e-16 7.53766834643e-17 1.46763724288e-16
100 1.18252095724e-17 1.48345268206e-16 3.7193158894e-17 2.07430852531e-16 8.47355218945e-17 1.31123261988e-16
101 6.84845341021e-18 1.48345268206e-16 3.7193158894e-17 2.07430852531e-16 8.47355218945e-17 1.53783885879e-16
102 6.84845341021e-18 1.13475137286e-16 4.39047462213e-17 2.50456620939e-16 6.95651776589e-17 1.53783885879e-16
103 8.62836038548e-18 1.13475137286e-16 4.39047462213e-17 2.50456620939e-16 6.95651776589e-17 1.25103488886e-16
104 8.62836038548e-18 2.48189573625e-16 7.32318945917e-17 1.72388871714e-16 9.37973129503e-17 1.25103488886e-16
105 7.5745215879e-18 2.48189573625e-16 7.32318945917e-17 1.72388871714e-16 9.37973129503e-17 2.43609993903e-16
106 7.5745215879e-18 1.49214775922e-16 2.96376618231e-17 2.60595559352e-16 8.04113208834e-17 2.43609993903e-16
107 6.03513476113e-18 1.49214775922e-16 2.96376618231e-17 2.60595559352e-16 8.04113208834e-17 1.81209486358e-16
108 6.03513476113e-18 5.87719164574e-17 2.75375342525e-17 1.77286479239e-16 6.32721596678e-17 1.81209486358e-16
109 7.50668666382e-18 5.87719164574e-17 2.75375342525e-17 1.77286479239e-16 6.32721596678e-17 1.12230562182e-16
110 7.50668666382e-18 6.37844804317e-17 2.69752551434e-17 4.09324569398e-16 6.48863255533e-17 1.12230562182e-16
111 8.5347191157e-18 6.37844804317e-17 3.74393344227e-17 4.09324569398e-16 6.48863255533e-17 1.3888334052e-16
112 8.5347191157e-18 9.16602000059e-17 3.74393344227e-17 1.87645075755e-16 5.68205661156e-17 1.3888334052e-16
113 5.66402620054e-18 9.16602000059e-17 4.84295403203e-17 1.87645075755e-16 5.68205661156e-17 1.24598928303e-16
114 9.13187497747e-18 1.02219990184e-16 4.84295403203e-17 2.09408844661e-16 1.19931991447e-16 1.24598928303e-16
115 9.13187497747e-18 1.02219990184e-16 2.91495430444e-17 2.09408844661e-16 1.19931991447e-16 1.01620834013e-16
116 5.89750157106e-18 4.97647782004e-17 2.91495430444e-17 1.89309895226e-16 7.97399146074e-17 1.01620834013e-16
117 5.89750157106e-18 4.97647782004e-17 4.29121532668e-17 1.89309895226e-16 7.97399146074e-17 1.50998851999e-16
118 6.07346583964e-18 4.73196270639e-17 4.29121532668e-17 2.69132621012e-16 5.3340128524e-17 1.50998851999e-16
119 6.07346583964e-18 5.21216856243e-17 2.98788473571e-17 2.69132621012e-16 5.3340128524e-17 1.08290069406e-16
120 4.77569020266e-18 5.21216856243e-17 2.98788473571e-17 1.37000914352e-16 6.89020657682e-17 1.08290069406e-16
121 6.74892756023e-18 6.64295216173e-17 2.75313641585e-17 1.37000914352e-16 6.89020657682e-17 9.5670581748e-17
122 6.74892756023e-18 6.64295216173e-17 2.75313641585e-17 1.43459969658e-16 4.89872456152e-17 9.5670581748e-17
123 7.27729176022e-18 8.08736927912e-17 2.29112799747e-17 1.43459969658e-16 4.89872456152e-17 1.14696349263e-16
124 7.27729176022e-18 8.08736927912e-17 2.29112799747e-17 2.20597976617e-16 5.17704557643e-17 1.14696349263e-16
125 5.53285740372e-18 5.23726144472e-17 2.46331206119e-17 2.20597976617e-16 5.17704557643e-17 1.34124082097e-16
126 5.53285740372e-18 5.23726144472e-17 2.46331206119e-17 1.17389430851e-16 4.30733423889e-17 1.34124082097e-16
127 4.44534065216e-18 4.09759837417e-17 2.13625457072e-17 1.17389430851e-16 6.23488405899e-17 1.91566101744e-16
128 4.44534065216e-18 4.09759837417e-17 2.13625457072e-17 1.41413403771e-16 6.23488405899e-17 1.91566101744e-16
129 4.83470042202e-18 1.09885734597e-16 3.41778896559e-17 1.41413403771e-16 4.74734458094e-17 8.61743830763e-17
130 4.83470042202e-18 1.09885734597e-16 3.41778896559e-17 2.58205471968e-16 4.74734458094e-17 8.61743830763e-17
131 5.95747180013e-18 3.69130258987e-17 1.95413606058e-17 2.58205471968e-16 7.19237091165e-17 1.18259178317e-16
132 5.95747180013e-18 3.18219852079e-17 3.57774105051e-17 1.58573091167e-16 7.19237091165e-17 1.18259178317e-16
133 8.81857009424e-18 3.18219852079e-17 3.57774105051e-17 1.58573091167e-16 4.03894222317e-17 1.6855258549e-16
134 8.81857009424e-18 3.31373300994e-17 1.81619779877e-17 9.60149250559e-17 4.03894222317e-17 1.6855258549e-16
135 7.09274450093e-18 3.31373300994e-17 1.81619779877e-17 1.93176629e-16 8.38801959523e-17 7.18733308401e-17
136 7.09274450093e-18 2.60951012692e-17 3.44351498356e-17 1.93176629e-16 8.38801959523e-17 7.18733308401e-17
137 8.60473859385e-18 3.68730269158e-17 3.44351498356e-17 1.64188942344e-16 3.7445351966e-17 6.39766063622e-17
138 8.60473859385e-18 3.68730269158e-17 2.16371013767e-17 1.64188942344e-16 3.7445351966e-17 6.39766063622e-17
139 3.29861284257e-18 5.92460400373e-17 2.16371013767e-17 3.12725787589e-16 4.67499465805e-17 1.72314598596e-16
140 4.14325816618e-18 5.92460400373e-17 1.9740966906e-17 3.12725787589e-16 4.67499465805e-17 1.72314598596e-16
141 4.14325816618e-18 1.40601536843e-16 1.9740966906e-17 9.43188886043e-17 3.15765279152e-17 9.03404502607e-17
142 8.22943162523e-18 1.40601536843e-16 1.28957005484e-17 9.43188886043e-17 3.15765279152e-17 9.03404502607e-17
143 8.22943162523e-18 2.1018534689e-17 1.28957005484e-17 1.28650694611e-16 5.97266015505e-17 6.64317431363e-17
144 9.99917935921e-18 2.1018534689e-17 1.44815282084e-17 1.28650694611e-16 5.97266015505e-17 6.64317431363e-17
145 9.99917935921e-18 4.47270699389e-17 1.44815282084e-17 6.84403579893e-17 2.88080738468e-17 7.5575967879e-17
146 2.41490738997e-18 4.47270699389e-17 2.16145757923e-17 6.84403579893e-17 2.88080738468e-17 7.5575967879e-17
147 4.39054281036e-18 1.05536703473e-16 2.16145757923e-17 1.28598482266e-16 4.33381099966e-17 5.29789878783e-17
148 4.39054281036e-18 1.05536703473e-16 3.65881887595e-17 1.28598482266e-16 4.33381099966e-17 8.47583941603e-17
149 1.17057028278e-17 1.52670239806e-17 3.65881887595e-17 2.40899013037e-16 2.19256806742e-17 8.47583941603e-17
150 1.17057028278e-17 1.52670239806e-17 2.41618210431e-17 2.40899013037e-16 2.19256806742e-17 6.72978423249e-17
151 3.43277261496e-18 2.11351546019e-17 2.41618210431e-17 4.57340686221e-17 7.26812945089e-17 6.72978423249e-17
152 3.43277261496e-18 2.11351546019e-17 2.71771088786e-17 6.60247077876e-17 7.26812945089e-17 9.81788492818e-17
153 6.36048057146e-18 1.21585628824e-17 2.71771088786e-17 6.60247077876e-17 5.98755936698e-17 9.81788492818e-17
154 6.36048057146e-18 7.3596864567e-17 2.95801310269e-17 1.80916413916e-16 5.98755936698e-17 1.32969047033e-16
155 6.98241175871e-18 7.3596864567e-17 2.95801310269e-17 1.80916413916e-16 1.27736406832e-16 1.32969047033e-16
156 6.98241175871e-18 2.63350577367e-17 5.56116231514e-18 7.71235480384e-17 1.27736406832e-16 2.53066317038e-16
157 2.40141820994e-18 2.63350577367e-17 3.16467362443e-17 7.71235480384e-17 4.34052596452e-17 2.53066317038e-16
158 2.40141820994e-18 3.89232250828e-17 3.16467362443e-17 2.09901601558e-16 4.34052596452e-17 8.7223660784e-17
159 5.13118610514e-18 3.89232250828e-17 4.55987745661e-17 2.09901601558e-16 1.22915567782e-17 8.7223660784e-17
160 5.13118610514e-18 1.43829304039e-17 4.55987745661e-17 1.17175090335e-16 2.59244981383e-17 4.94231997282e-17


==> local_approximations_h.dat <==
10000.0 0.00678938407426 0.185266254205 0.393902374666 0.519689609949 0.79020621911
6649.43599667 0.00188448328677 0.18526625417 0.385176005539 0.499002829087 0.79020621911
4421.49990737 0.00188448328677 0.117618770866 0.330676351311 0.497490340154 0.79020621911
2940.04806433 0.00145228899429 0.0547187851065 0.193732490486 0.385176005534 0.79020621911
1954.96614309 0.00145228899429 0.037372574081 0.144245318473 0.369248935494 0.754787999868
1299.94222441 0.00145228899429 0.025956423677 0.127299084837 0.339918328837 0.754787999868
864.38826206 0.00145228899429 0.0259564236748 0.121831217733 0.339918328837 0.754787999868
574.769442484 0.000937508128028 0.0160865017271 0.117618770866 0.339918328837 0.754787999868
382.189262063 0.000761008524876 0.0146673804492 0.0917361705338 0.339918328837 0.754787999868
254.13430367 0.000761008524876 0.0123355171196 0.0616429219408 0.339918328809 0.754787999868
168.984978681 0.00075458692483 0.0102398673469 0.0406307850166 0.291725923079 0.754787998884
112.365480014 0.000461864967429 0.00879313278227 0.0275492334425 0.291725923062 0.754787568931
74.7167067587 0.00038358057706 0.00879313278218 0.0259564236748 0.287563035782 0.520822642742
49.6823959473 0.0003716751426 0.00741254113653 0.0194518238084 0.274657636865 0.495073479184
33.0359912013 0.000327029149363 0.00612775828984 0.0144716544067 0.159048548533 0.418509711174
21.9670709079 0.000161517271975 0.0043607764145 0.0112122873519 0.0949460989558 0.418509711174
14.6068632036 0.000101139873249 0.00278303547335 0.00696574944601 0.055067800529 0.393902374752
9.71274019847 8.95650678411e-05 0.0016771265829 0.00414905352181 0.0311439555226 0.367760474296
6.4584244302 4.61144524334e-05 0.00100913615274 0.00250685654975 0.0179930065927 0.247989710088
4.29448798879 1.25362807e-05 0.000621841822557 0.00157294213347 0.0107958727924 0.140515466711
2.85559230199 1.19286290259e-05 0.000388049310984 0.000995066607245 0.00668221160534 0.0870798373193
1.89880782447 1.08563710992e-05 0.000244767768049 0.000638491765246 0.00420397340172 0.0559435092441
1.26260010987 6.12215160728e-06 0.000154507383726 0.000410953324334 0.00266688742987 0.0385078033945
0.839557862 1.29903300162e-06 9.62747998142e-05 0.000258927235713 0.00170285269844 0.0230539607075
0.558258626886 1.29903300162e-06 6.08801493569e-05 0.000162976176866 0.00107256357235 0.016020523574
0.371210500907 1.25265275578e-06 3.87906311804e-05 0.000100742025916 0.000677501202986 0.00887648022575
0.246834046707 5.9128025949e-07 2.47097912294e-05 6.40667559376e-05 0.000436234478236 0.00664880130297
0.164130719538 5.81545994845e-07 1.61855491469e-05 4.16157316726e-05 0.000276535737558 0.00378146595564
0.109137671465 4.56015816367e-07 1.05885048473e-05 2.74634120673e-05 0.000179943798762 0.00228216876105
0.0725703961232 1.93952652105e-07 7.02289673675e-06 1.81827035089e-05 0.000116691738217 0.00198050907207
0.0482552204274 1.16526211072e-07 4.62218755505e-06 1.22214791755e-05 7.55690750862e-05 0.00114434940239
0.0320869999737 1.13885818837e-07 3.0248429321e-06 8.08212263476e-06 4.95632901279e-05 0.000721708677424
0.021336045265 5.69958090788e-08 1.97173375973e-06 5.32994842092e-06 3.26772119258e-05 0.000510751684107
0.0141872667412 4.67403201381e-08 1.26349570905e-06 3.40225500372e-06 2.08352239978e-05 0.000284412353173
0.0094337322163 2.99243508539e-08 8.09900710863e-07 2.15088700577e-06 1.33943029831e-05 0.000203411627611
0.0062728998582 1.22384596554e-08 5.24530363525e-07 1.37196532407e-06 8.64087917165e-06 0.000119518445966
0.00417112461206 9.28658985736e-09 3.45740619374e-07 8.88448146095e-07 5.63585197827e-06 8.80763559565e-05
0.0027735626142 9.24691604898e-09 2.31592686974e-07 5.89329379751e-07 3.6780747973e-06 5.33616358896e-05
0.00184426270859 5.67088743644e-09 1.55677310015e-07 3.93652456074e-07 2.39738580064e-06 3.76091346057e-05
0.00122633068418 1.80325421727e-09 1.06799939611e-07 2.64281202065e-07 1.58019352826e-06 2.80973265872e-05
0.000815440739519 1.80325421727e-09 7.25021312955e-08 1.79769243452e-07 1.03381327362e-06 1.45269938973e-05
0.00054222210065 1.65150594894e-09 4.92981510689e-08 1.22108285777e-07 6.84047311836e-07 1.01593980227e-05
0.000360547115425 1.22058384158e-09 3.31916920923e-08 8.26523898744e-08 4.5270799832e-07 6.29293981511e-06
0.00023974349678 9.09164957902e-10 2.2163703127e-08 5.55464903572e-08 2.9698427724e-07 4.48429504789e-06
0.000159415903746 5.4188201275e-10 1.45933032172e-08 3.74450137742e-08 1.93913497791e-07 3.30408252758e-06
0.000106002584881 2.72114359191e-10 9.48126519358e-09 2.47863059489e-08 1.26596730796e-07 1.81440461988e-06
7.04857403645e-05 1.80784300352e-10 6.16617505808e-09 1.60872462708e-08 8.23312656601e-08 1.54390049432e-06
4.68690419231e-05 1.5147445587e-10 3.97642558224e-09 1.02620427339e-08 5.39718757973e-08 8.11057916769e-07
3.11652694493e-05 7.82757313668e-11 2.58500958835e-09 6.53920074493e-09 3.47897047517e-08 5.67565942864e-07
2.07231464522e-05 7.23209881213e-11 1.70659004089e-09 4.30040827288e-09 2.26633939169e-08 3.97176164785e-07
1.37797235983e-05 4.8368596963e-11 1.14042670005e-09 2.86962629442e-09 1.49491873411e-08 2.37979839845e-07
9.16273901189e-06 3.18225101466e-11 7.71204805274e-10 1.93806871196e-09 9.95195973041e-09 1.4925678583e-07
6.09270466137e-06 2.39352221167e-11 5.11388325837e-10 1.29395422672e-09 6.57233010731e-09 1.22579423743e-07
4.05130496924e-06 7.92472104874e-12 3.36228847928e-10 8.50016121225e-10 4.37018907164e-09 6.35289442758e-08
2.69388930959e-06 7.10511419885e-12 2.17803645985e-10 5.56076259832e-10 2.84034222974e-09 3.96849181741e-08
1.79128445462e-06 5.70217916895e-12 1.39272863356e-10 3.54870925129e-10 1.83875519758e-09 3.2355756603e-08
1.19110313328e-06 3.60151433137e-12 8.94532401837e-11 2.23627049746e-10 1.18301434298e-09 2.1751454742e-08
7.92016405019e-07 2.76230411146e-12 5.80026863324e-11 1.44972262692e-10 7.65662165914e-10 1.40521049007e-08
5.26646239348e-07 1.54219672968e-12 3.82931448263e-11 9.47326287655e-11 5.05014009448e-10 8.82911051461e-09
3.50190046143e-07 1.09010653615e-12 2.55728497674e-11 6.26179931192e-11 3.31673014772e-10 5.39620937783e-09
2.3285662985e-07 3.84892439244e-13 1.69481238981e-11 4.18726494093e-11 2.20244201267e-10 3.43822580094e-09
1.54836525659e-07 3.84892439244e-13 1.13945320483e-11 2.83862612284e-11 1.45441974032e-10 2.85084692621e-09
1.02957556731e-07 2.21150176217e-13 7.64544090622e-12 1.91995678978e-11 9.562295689e-11 1.53822652358e-09
6.84609683857e-08 2.21150176217e-13 5.08002477272e-12 1.28377021784e-11 6.35135429179e-11 1.32507291843e-09
4.55226827551e-08 1.06009654842e-13 3.32741407455e-12 8.59885938377e-12 4.26104482156e-11 6.47801284051e-10
3.02700165376e-08 8.54951751776e-14 2.1947453186e-12 5.59127989084e-12 2.83233888401e-11 5.15286544805e-10
2.01278537585e-08 7.35029181943e-14 1.44707505433e-12 3.6002965913e-12 1.84919454164e-11 2.6485138279e-10
1.33838875317e-08 4.20487887114e-14 9.54473784523e-13 2.39426080519e-12 1.19879195836e-11 1.89279650746e-10
8.89953035289e-09 2.75736273286e-14 6.43700888835e-13 1.61802256647e-12 7.79225987006e-12 1.39752777208e-10
5.91768574819e-09 2.08641048087e-14 4.47821027465e-13 1.09657464426e-12 5.1205465025e-12 9.03865808116e-11
3.9349272631e-09 1.38551073405e-14 3.15852736259e-13 7.71683416737e-13 3.45484743358e-12 6.02782802948e-11
2.61650469875e-09 1.03491455698e-14 2.21249356716e-13 5.76697607311e-13 2.53824074969e-12 3.8084830732e-11
1.73982805293e-09 1.03491455698e-14 1.60827555747e-13 4.53323564386e-13 2.01234235526e-12 2.8517532654e-11
1.15688752832e-09 5.05182950395e-15 1.19614043214e-13 3.80160645368e-13 1.63660022964e-12 1.8354138948e-11
7.69264957488e-10 5.05182950395e-15 9.12653666063e-14 3.26578580886e-13 1.14058800365e-12 1.14427062391e-11
5.11517809929e-10 3.41087082385e-15 7.23863398397e-14 2.62123697016e-13 7.50303485067e-13 9.62665898069e-12
3.40130493828e-10 2.8458790402e-15 6.01380737186e-14 2.13622229033e-13 5.48675901167e-13 6.22196361401e-12
2.26167594922e-10 1.71742768442e-15 5.28436692079e-14 1.65885012319e-13 4.36173244242e-13 3.08049113454e-12
1.50388694696e-10 1.43504524115e-15 4.79895817827e-14 1.39395404409e-13 3.54851778672e-13 2.40127547496e-12
1e-10 9.96090357908e-16 4.41722134572e-14 1.08262695067e-13 3.20320478022e-13 2.37101039598e-12


==> local_approximations_poisson.dat <==
10000.0 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
6649.43599667 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
4421.49990737 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
2940.04806433 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
1954.96614309 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
1299.94222441 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
864.38826206 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
574.769442484 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
382.189262063 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
254.13430367 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
168.984978681 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
112.365480014 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
74.7167067587 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
49.6823959473 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
33.0359912013 0.0199437562301 0.400127832684 0.441993857106 0.46805574092 0.566887311949
21.9670709079 0.0137948488387 0.324838197828 0.400127832684 0.46805574092 0.566887311949
14.6068632036 0.00556433530036 0.145784338655 0.214735999067 0.309229150048 0.566887311949
9.71274019847 0.0021035820403 0.0736834189786 0.110017294568 0.159626006472 0.500420715488
6.4584244302 0.00152701572306 0.0406472360009 0.0618750371662 0.0907727463464 0.363471877363
4.29448798879 0.000969922058746 0.02386372854 0.0366280815454 0.0543897101239 0.240734998216
2.85559230199 0.000470735608234 0.0145047089996 0.0222961154321 0.0333695409653 0.177586629296
1.89880782447 0.000347789774664 0.00890072509419 0.0138308095713 0.0207390471673 0.113399393165
1.26260010987 0.00014796121961 0.00556816654922 0.00864730438378 0.0129632959382 0.0709878324245
0.839557862 0.00014796121961 0.00350092487716 0.0054667698804 0.00824799593389 0.0434187702966
0.558258626886 8.28030426064e-05 0.00221726213119 0.00346812942863 0.00524655844387 0.0347104479479
0.371210500907 4.50941640161e-05 0.0014121866406 0.00221331440933 0.00336267257157 0.0178413634131
0.246834046707 3.80635865551e-05 0.000902424638886 0.00141464058376 0.00215500567684 0.00981127710951
0.164130719538 2.58753617639e-05 0.000578321159512 0.000908825551554 0.00138158797246 0.00691549195201
0.109137671465 1.74862155092e-05 0.00037097193725 0.000584404424069 0.000891853856089 0.00467192274635
0.0725703961232 9.59892326568e-06 0.000239648778867 0.000377291033109 0.000576629101874 0.00301368821862
0.0482552204274 6.14964564578e-06 0.000154911223937 0.000243952220931 0.000371367574658 0.00215035670257
0.0320869999737 2.47637810626e-06 0.000100004802534 0.000158624694366 0.000241843311441 0.0013180146045
0.021336045265 2.47637810626e-06 6.44591803677e-05 0.000102690585723 0.000157589760853 0.000866202576469
0.0141872667412 1.92782276507e-06 4.18322927521e-05 6.63172371339e-05 0.000102396302212 0.000539035763845
0.0094337322163 1.03732766163e-06 2.7276690274e-05 4.31909605672e-05 6.61951956463e-05 0.000370720810679
0.0062728998582 8.84728660457e-07 1.76788402602e-05 2.80700205124e-05 4.30258855921e-05 0.000299751681718
0.00417112461206 3.37224521675e-07 1.1535587486e-05 1.82894457516e-05 2.80536757675e-05 0.00017480663598
0.0027735626142 1.76513858853e-07 7.51150473578e-06 1.19503899953e-05 1.83099911976e-05 9.54173090779e-05
0.00184426270859 1.76513858853e-07 4.89345042161e-06 7.80585688255e-06 1.19604221056e-05 7.42890613342e-05
0.00122633068418 1.24912358098e-07 3.18141848889e-06 5.07299277306e-06 7.82001411483e-06 4.99083144495e-05
0.000815440739519 9.91422192385e-08 2.08210175869e-06 3.31341697061e-06 5.06418633015e-06 2.6739284004e-05
0.00054222210065 5.2601544181e-08 1.359114256e-06 2.15836518749e-06 3.33280750194e-06 2.42602989298e-05
0.000360547115425 3.4567772613e-08 8.86533979771e-07 1.41554298114e-06 2.17757938737e-06 1.64514429045e-05
0.00023974349678 2.394319765e-08 5.79601408884e-07 9.28298690841e-07 1.43353834005e-06 8.53934435355e-06
0.000159415903746 1.05102261092e-08 3.78495220048e-07 6.06679558721e-07 9.39454184666e-07 5.41624813184e-06
0.000106002584881 6.06646306434e-09 2.48389848695e-07 3.97563980637e-07 6.14486469469e-07 3.54327590036e-06
7.04857403645e-05 5.02915060165e-09 1.61188968342e-07 2.60353461405e-07 4.03816587561e-07 3.11570049521e-06
4.68690419231e-05 2.54608103247e-09 1.06329993146e-07 1.70233704183e-07 2.63206906093e-07 1.69165083443e-06
3.11652694493e-05 2.526881073e-09 6.95031546847e-08 1.11668191083e-07 1.72464633462e-07 1.14318455815e-06
2.07231464522e-05 1.87457034698e-09 4.53853320298e-08 7.3334870179e-08 1.13663869145e-07 7.32604062291e-07
1.37797235983e-05 1.1782557476e-09 2.97699455031e-08 4.8155452845e-08 7.48100146533e-08 5.28985021018e-07
9.16273901189e-06 4.61908703789e-10 1.95640477056e-08 3.14396922779e-08 4.90203385782e-08 3.00367040032e-07
6.09270466137e-06 4.61908703789e-10 1.2805247534e-08 2.06496173663e-08 3.20798072878e-08 2.10562554586e-07
4.05130496924e-06 2.97182757412e-10 8.41041336313e-09 1.35808671405e-08 2.11344354256e-08 1.19173535121e-07
2.69388930959e-06 2.53225971289e-10 5.54224907783e-09 8.92594529939e-09 1.38611024689e-08 1.01809118882e-07
1.79128445462e-06 1.60844013923e-10 3.6579509088e-09 5.8848986808e-09 9.14751130844e-09 8.05735897784e-08
1.19110313328e-06 1.20105306016e-10 2.37686331128e-09 3.85868469761e-09 6.0094877292e-09 3.22299122121e-08
7.92016405019e-07 4.92936070335e-11 1.57115752386e-09 2.5388936423e-09 3.98403261206e-09 2.40204365167e-08
5.26646239348e-07 4.92936070335e-11 1.02417883739e-09 1.66280400442e-09 2.58876034012e-09 1.62510977164e-08
3.50190046143e-07 1.58083291178e-11 6.72085639717e-10 1.0870153632e-09 1.70884113322e-09 1.00477288388e-08
2.3285662985e-07 1.57841499758e-11 4.41017248955e-10 7.18910382663e-10 1.11537736283e-09 7.68240904212e-09
1.54836525659e-07 1.42038456131e-11 2.91195667048e-10 4.73248461706e-10 7.40418027769e-10 4.58741223363e-09
1.02957556731e-07 8.18128977875e-12 1.91658251795e-10 3.11186924949e-10 4.87253342536e-10 3.20415818786e-09
6.84609683857e-08 5.28525196367e-12 1.25251752731e-10 2.04513252529e-10 3.20438349763e-10 2.37597403556e-09
4.55226827551e-08 3.13800176144e-12 8.29191505717e-11 1.34181311075e-10 2.11420225951e-10 1.23952483953e-09
3.02700165376e-08 1.87969571101e-12 5.45504299561e-11 8.88302587115e-11 1.39221893027e-10 8.7749936451e-10
2.01278537585e-08 1.01088665754e-12 3.57768273577e-11 5.8445028143e-11 9.16604115549e-11 5.73453181956e-10
1.33838875317e-08 9.64413725516e-13 2.37145443207e-11 3.85373699625e-11 6.03930249779e-11 3.956377963e-10
8.89953035289e-09 3.79134520747e-13 1.61769040169e-11 2.61205649857e-11 4.0631752664e-11 3.13422138456e-10
5.91768574819e-09 3.79134520747e-13 1.15114393075e-11 1.8571715427e-11 2.89213179745e-11 1.96419393113e-10
3.9349272631e-09 1.1404591567e-13 8.36135323616e-12 1.39138593126e-11 2.1941971973e-11 1.96419393113e-10
2.61650469875e-09 1.1404591567e-13 5.79054325373e-12 1.0237399011e-11 1.72968037886e-11 1.96419393113e-10
1.73982805293e-09 5.58901588368e-14 3.92396280406e-12 7.27226288522e-12 1.40666760272e-11 1.96419393113e-10
1.15688752832e-09 5.41362120429e-14 2.61933227983e-12 5.00541610184e-12 1.19404489862e-11 1.96419393113e-10
7.69264957488e-10 5.41362120429e-14 1.72563609838e-12 3.37545073207e-12 1.09451353776e-11 1.96419393113e-10
5.11517809929e-10 2.41204505891e-14 1.13700469751e-12 2.2134616034e-12 1.07688889574e-11 1.96419393113e-10
3.40130493828e-10 2.41204505891e-14 7.52863232053e-13 1.47269951853e-12 1.07542596564e-11 1.96419393113e-10
2.26167594922e-10 1.34925989301e-14 4.98319097272e-13 9.76310826042e-13 1.07542596564e-11 1.96419393113e-10
1.50388694696e-10 1.34925989301e-14 3.27714540125e-13 6.42970851515e-13 1.07542596564e-11 1.96419393113e-10
1e-10 1.06295141012e-14 2.17422537056e-13 4.26507569808e-13 1.07542596564e-11 1.96419393113e-10


==> local_global_errors_H.dat <==
0.0 0.79020621911 0.79020621911 0.79020621911 0.79020621911 0.79020621911 0.950834561176 0.951842500945 0.952303658556 0.952634560481 0.952971201328
1.0 0.683374592596 0.747359344767 0.752165761776 0.754395863765 0.790202804974 0.764691379377 0.818481952225 0.832148204828 0.849505867088 0.90230151303
2.0 0.381917560961 0.556513240431 0.622190279977 0.67992716019 0.75319472364 0.545750887184 0.610880329193 0.650955653486 0.680382560567 0.760661025748
3.0 0.283863237838 0.343651822313 0.374296792048 0.457304251993 0.68492044255 0.241134229274 0.417712751344 0.445233108204 0.492190809522 0.589602936926
4.0 0.217588340531 0.285225573942 0.301715845596 0.330758221532 0.399981868214 0.12187221784 0.211528653118 0.258396119028 0.314164754964 0.417453149007
5.0 0.17328764153 0.233647014487 0.26006278079 0.285105682607 0.369265970319 0.0278812272695 0.0847690311587 0.114586679703 0.148758290618 0.265916561879
6.0 0.137597901815 0.181623598324 0.208103683652 0.243406844526 0.362826558071 0.00529454605569 0.0255877048153 0.0385693556168 0.0581415591526 0.146964319726
7.0 0.098148448213 0.139676818724 0.161966257501 0.19680555293 0.319285305706 0.0014273716309 0.00247928213902 0.00361660812873 0.00601862988496 0.0367627222435
8.0 0.0820130852583 0.109349619226 0.132108580583 0.148089029741 0.239898825317 0.000667853096523 0.00124614854311 0.00150228280714 0.00193793021155 0.0109131893437
9.0 0.0539224983685 0.080873982121 0.0971560416894 0.108065275097 0.198004698166 0.000458599042386 0.000658352896547 0.000777503120331 0.000956274493486 0.00247575260146
10.0 0.0431750831984 0.0640383438787 0.0750842198876 0.0915756105783 0.153170939459 0.000236690582254 0.000349215053781 0.000396072360095 0.000513297107481 0.00159681258214
11.0 0.0325651342232 0.0462549935953 0.0563637205123 0.0706143039324 0.124824559832 0.00015086192887 0.000203491957982 0.000244596421189 0.000285704206651 0.000520200168438
12.0 0.0198810558346 0.0333415288959 0.0409218313649 0.0530267742191 0.0793054307545 7.67322852541e-05 0.000123327706171 0.000140585934573 0.000170204393462 0.000378711765122
13.0 0.0157751166647 0.0239781496065 0.0294712064748 0.0369784806995 0.0784839620237 5.14669718748e-05 7.37893626571e-05 8.30209112113e-05 9.86947354701e-05 0.000196178144369
14.0 0.011264242193 0.017397248739 0.0202926149372 0.0261204359354 0.0483051675187 3.48977153208e-05 4.86992076839e-05 5.45436550144e-05 6.22257505536e-05 0.000106539316398
15.0 0.00946507834046 0.0132117032994 0.0157594747861 0.0198833903229 0.0454159113468 2.47596207109e-05 3.1066314442e-05 3.38655539652e-05 3.70756051204e-05 8.11429433772e-05
16.0 0.0058811678589 0.00940854443626 0.0110931806173 0.0134493485382 0.0450544604168 1.61099598171e-05 2.04296853875e-05 2.28699667044e-05 2.55159988046e-05 5.1124234163e-05
17.0 0.0040351833824 0.0065049222966 0.00784448698953 0.00999541562636 0.0393459172244 1.11576041685e-05 1.33944108303e-05 1.4768258375e-05 1.72870914437e-05 3.39524090482e-05
18.0 0.00284964635561 0.00456103644739 0.0055460305139 0.00674142308015 0.0166467421832 6.3962466421e-06 8.2160446493e-06 9.17237404489e-06 1.11494222921e-05 1.57033542484e-05
19.0 0.00219518987466 0.00301352665003 0.00377948888889 0.00471273272906 0.00951548306683 3.66758300991e-06 5.49426735537e-06 6.27517585366e-06 7.34912866906e-06 1.31908575324e-05
20.0 0.00152050806432 0.00233129867627 0.0027863057453 0.00329166054957 0.0056862877809 2.41782993375e-06 3.38205016701e-06 3.9769930383e-06 4.50364521995e-06 1.10740748333e-05
21.0 0.00094737749408 0.00166819601688 0.0020376624878 0.00254277190158 0.00476005827492 1.54867344209e-06 2.27170369691e-06 2.65757226706e-06 3.12567891958e-06 1.0500541255e-05
22.0 0.000651671722419 0.00114343245882 0.00141188235424 0.00176974122047 0.00425465210272 1.1362656312e-06 1.48061688516e-06 1.76932313377e-06 2.07576903393e-06 1.01416951791e-05
23.0 0.0005449657316 0.000825212475463 0.000959362295612 0.00121886065999 0.00204701924198 7.13812225033e-07 1.02334458092e-06 1.20947761349e-06 1.40793497432e-06 3.97661562698e-06
24.0 0.00032994957155 0.000610073988915 0.000730112302765 0.00086646851393 0.00202472233751 4.66977544187e-07 6.82705234927e-07 8.14308953591e-07 1.01326329366e-06 3.27998404199e-06
25.0 0.000246926019764 0.000401808755646 0.000534973998526 0.000642716917049 0.00131129530039 2.73121131378e-07 4.57319749658e-07 5.37169863634e-07 6.69075303262e-07 1.2149139739e-06
26.0 0.0001840415687 0.000268560342006 0.000306473779331 0.000479649526517 0.000871967191389 2.26671927361e-07 3.17584744067e-07 3.72205349451e-07 4.59308334161e-07 7.84973946844e-07
27.0 9.74085332964e-05 0.000191168516977 0.000231274587494 0.000305025911072 0.000534208134219 1.42499243433e-07 2.18340179622e-07 2.5200284886e-07 3.02810357194e-07 5.13188350342e-07
28.0 7.78729140433e-05 0.00013780972256 0.000161474418406 0.000216246585429 0.000480936097342 9.4182444845e-08 1.401000738e-07 1.67405291504e-07 2.01745255791e-07 4.26842275027e-07
29.0 5.47580801263e-05 9.53757973009e-05 0.000122800734478 0.000146736639633 0.000304775033698 6.94599582842e-08 9.74257431506e-08 1.15776188888e-07 1.39821305617e-07 2.10181182366e-07
30.0 3.96972764397e-05 6.78491347965e-05 8.42575308468e-05 0.00011146117952 0.000266043965475 4.52427263608e-08 6.54591655612e-08 7.64998726151e-08 9.13102203699e-08 1.76443904578e-07
31.0 2.84233837606e-05 4.54986491678e-05 5.45515110723e-05 7.28312643051e-05 0.000184471742924 3.07181737179e-08 4.61222641139e-08 5.38327611358e-08 6.43604071304e-08 1.06238336003e-07
32.0 1.84199282621e-05 3.1683827615e-05 4.2435045176e-05 5.03525550567e-05 0.000104659736611 2.10922842115e-08 3.04034201739e-08 3.75031666021e-08 4.6473770047e-08 9.15224424899e-08
33.0 1.37524870996e-05 2.24004881757e-05 2.71695718963e-05 3.3221831828e-05 9.4470198925e-05 1.47133618525e-08 2.16028181969e-08 2.50292436331e-08 3.33396792199e-08 7.59974590185e-08
34.0 1.00801411355e-05 1.55212568201e-05 1.84069565599e-05 2.2191336358e-05 5.48858374796e-05 1.00203661135e-08 1.52953066503e-08 1.88336157888e-08 2.29007014971e-08 4.49430067746e-08
35.0 5.57670643095e-06 1.12996115377e-05 1.33919763852e-05 1.6273855251e-05 5.48794840277e-05 7.32167865399e-09 1.05823824722e-08 1.26825652666e-08 1.47495399017e-08 2.71932781122e-08
36.0 4.17606736829e-06 7.83059557196e-06 9.05518554005e-06 1.14018229539e-05 2.26552758443e-05 4.99899124745e-09 7.1249026723e-09 8.60807847958e-09 1.04068156652e-08 1.79161235407e-08
37.0 3.35134356427e-06 5.14798448151e-06 6.18036247512e-06 7.71979326562e-06 1.7740206453e-05 3.56974948391e-09 4.76285342736e-09 5.61246495829e-09 7.25573206314e-09 1.50350063112e-08
38.0 2.50467664987e-06 3.75688948732e-06 4.63556754897e-06 5.67741821276e-06 9.67837564606e-06 1.70367916408e-09 3.30137320086e-09 3.88557020834e-09 5.02464615082e-09 9.29086832172e-09
39.0 1.60082831862e-06 2.41242793151e-06 2.88294018738e-06 3.76382598903e-06 6.81448618879e-06 1.2918516841e-09 2.27121330246e-09 2.76930165842e-09 3.27713213212e-09 6.01066724741e-09
40.0 9.20193584764e-07 1.68873844445e-06 2.17599989754e-06 2.81624195224e-06 5.47025737372e-06 1.11083043221e-09 1.5667764391e-09 1.99085274194e-09 2.49443380792e-09 4.79021931118e-09
41.0 7.32140514978e-07 1.12320203771e-06 1.37690959983e-06 1.74171683976e-06 4.16773802301e-06 6.43191139504e-10 1.18084874125e-09 1.43747479889e-09 1.76117343803e-09 3.33833226492e-09
42.0 4.83791257209e-07 7.32188628135e-07 9.46711903307e-07 1.20016694551e-06 3.81560917228e-06 5.05391724362e-10 8.25986763324e-10 9.95716735452e-10 1.21561944283e-09 2.6728635299e-09
43.0 3.92979802947e-07 5.19719168419e-07 6.32031656456e-07 7.98851759277e-07 1.40719899905e-06 3.31379895173e-10 5.59083479569e-10 6.76915298937e-10 8.19609523339e-10 1.37442661455e-09
44.0 2.32380550914e-07 3.69978547029e-07 4.59771484548e-07 5.41970210389e-07 1.31711610229e-06 2.45234976426e-10 4.03455981142e-10 4.96366380135e-10 5.75362862483e-10 1.2253414696e-09
45.0 1.49137551757e-07 2.33028194934e-07 3.08300297508e-07 4.22946677125e-07 7.3046104991e-07 2.09630710502e-10 2.87208602595e-10 3.29801137179e-10 3.93775679382e-10 8.89652324017e-10
46.0 1.16650012345e-07 1.7128220935e-07 2.24172614798e-07 2.91843274819e-07 5.89086665267e-07 1.40077522118e-10 1.98418514617e-10 2.47936731018e-10 2.95926982454e-10 5.19894455401e-10
47.0 6.88087821236e-08 1.30557050586e-07 1.51218718194e-07 2.04292623601e-07 4.4627208826e-07 1.12051609402e-10 1.63018863238e-10 1.91627973396e-10 2.24823078541e-10 3.3201730086e-10
48.0 4.07204988014e-08 7.74962892614e-08 1.08601996638e-07 1.40147741112e-07 3.67464156819e-07 8.56144704874e-11 1.30626367683e-10 1.5008954758e-10 1.7958549288e-10 3.11028596022e-10
49.0 3.22771143475e-08 5.48291681406e-08 7.21204250212e-08 8.97044565887e-08 2.21410914712e-07 8.30640025058e-11 1.12437376534e-10 1.31911990992e-10 1.46635952838e-10 2.03023641675e-10
50.0 2.63814546356e-08 3.89813023857e-08 4.7685147454e-08 6.19667929989e-08 1.41932085361e-07 6.83180570468e-11 1.00276947141e-10 1.11967976255e-10 1.31346195749e-10 1.88412743964e-10
51.0 1.79291941757e-08 2.7270446832e-08 3.39104834431e-08 4.30237285236e-08 8.321151317e-08 7.36562381203e-11 9.36310413796e-11 1.09504048416e-10 1.23094678294e-10 2.21527184319e-10
52.0 1.24708739971e-08 1.79176531693e-08 2.17426265218e-08 2.8741875995e-08 6.27442704325e-08 6.14403809482e-11 9.21465104558e-11 1.11323189475e-10 1.33810076582e-10 1.80403261838e-10
53.0 7.57844385601e-09 1.17459847627e-08 1.54910783854e-08 2.11315897143e-08 4.97153779998e-08 6.08028527284e-11 9.28991205077e-11 1.03262730452e-10 1.27266686306e-10 2.27335097505e-10
54.0 4.84726205796e-09 7.93132489984e-09 9.94103603418e-09 1.27931334117e-08 2.52279191618e-08 5.47226692671e-11 8.52826764066e-11 1.04210464143e-10 1.24246957839e-10 1.67516378562e-10
55.0 3.09038768323e-09 5.03989278121e-09 6.6117777925e-09 7.7617287475e-09 1.57544245707e-08 6.96722909514e-11 9.52597384541e-11 1.09834100631e-10 1.25653656108e-10 2.27007771661e-10
56.0 2.01499110221e-09 3.57614136694e-09 4.54927456384e-09 5.91070377086e-09 1.18468602838e-08 5.80547792985e-11 9.12184198309e-11 1.09626958881e-10 1.29651991541e-10 2.41695010492e-10
57.0 1.72005869186e-09 2.56620588973e-09 3.05967018619e-09 3.71623511208e-09 8.74170202302e-09 6.24251638937e-11 9.04724307743e-11 1.06432697402e-10 1.29241052338e-10 2.41225111924e-10
58.0 1.09330437364e-09 1.67598083859e-09 2.0465519286e-09 2.65555771255e-09 6.04332177763e-09 6.2524181783e-11 9.38491223334e-11 1.0602719471e-10 1.38704360574e-10 2.12880328475e-10
59.0 8.17387874825e-10 1.13042688524e-09 1.43896363815e-09 1.7385860044e-09 4.6551810444e-09 6.69893423204e-11 9.21569659954e-11 1.08718803811e-10 1.30463163438e-10 1.87671768748e-10
60.0 5.16476860077e-10 8.05455279236e-10 9.70309434166e-10 1.25347056829e-09 3.52260234408e-09 6.30305714018e-11 8.96221939554e-11 1.0663286734e-10 1.24744578435e-10 1.87843845726e-10
61.0 3.68902714715e-10 5.32114396434e-10 6.52970029003e-10 8.35265110629e-10 2.19848124619e-09 6.54132025808e-11 9.3234576683e-11 1.05184233177e-10 1.25772802313e-10 2.26993089211e-10
62.0 2.07503714226e-10 3.477946404e-10 4.27785909846e-10 5.78606269044e-10 1.10903413243e-09 6.17839518603e-11 9.21252167112e-11 1.09953929781e-10 1.30941646673e-10 2.53448496681e-10
63.0 1.31042342386e-10 2.37823526264e-10 3.0553178526e-10 3.89619432762e-10 8.81960348783e-10 5.5680565305e-11 9.17317461939e-11 1.10551946289e-10 1.28745482211e-10 2.2334412379e-10
64.0 9.8106780867e-11 1.61783401974e-10 2.0656925712e-10 2.80617310676e-10 8.28068342312e-10 6.20381740537e-11 9.09888989647e-11 1.14399113128e-10 1.33774576488e-10 1.90390040177e-10
65.0 6.97986372621e-11 1.09841701229e-10 1.34657096694e-10 1.70226034471e-10 3.38499720299e-10 5.67096507926e-11 9.44636262392e-11 1.06490214286e-10 1.28480980001e-10 1.96707255008e-10
66.0 4.50642048623e-11 6.89302951391e-11 8.475213728e-11 1.04643503662e-10 2.58704180021e-10 5.5380471119e-11 9.34202578725e-11 1.09321460756e-10 1.31081599385e-10 2.95438777441e-10
67.0 3.08820434155e-11 4.65493502684e-11 6.02918692919e-11 7.70963299197e-11 1.70646723227e-10 5.84648533393e-11 9.6062597797e-11 1.15817583897e-10 1.42035791486e-10 2.71427549955e-10
68.0 1.8741342991e-11 3.15254125277e-11 3.91047423392e-11 5.50474270034e-11 1.03024385401e-10 6.33933624648e-11 9.09579396582e-11 1.08790491239e-10 1.29532375925e-10 2.30287746951e-10
69.0 1.42660244866e-11 2.06679987069e-11 2.5899691671e-11 3.23753967461e-11 1.00313452694e-10 5.55473516445e-11 9.43444021838e-11 1.08117353411e-10 1.30267873047e-10 2.07104204443e-10
70.0 9.12170494776e-12 1.42658066461e-11 1.63075500184e-11 2.11417385454e-11 5.93244241759e-11 6.54692573528e-11 9.66289411637e-11 1.15345424662e-10 1.30683346407e-10 2.19097344103e-10
71.0 5.39189720156e-12 9.42281897339e-12 1.14452669654e-11 1.44303372823e-11 3.97310081988e-11 5.93753735654e-11 9.70874473756e-11 1.13116564522e-10 1.38579058074e-10 2.30963023961e-10
72.0 3.97203862762e-12 5.99356826184e-12 7.59147582069e-12 1.05924717188e-11 2.27294860629e-11 5.80501696631e-11 9.11447205721e-11 1.09553136961e-10 1.33185677997e-10 2.70501696188e-10
73.0 2.41321034062e-12 4.25930715052e-12 5.42288526566e-12 6.49294592094e-12 1.34019778814e-11 5.38819026228e-11 9.77842718834e-11 1.16832705544e-10 1.37805259314e-10 2.68111703926e-10
74.0 2.32654115116e-12 2.71323850307e-12 3.38449739144e-12 4.5822277965e-12 1.16484817762e-11 6.53840556413e-11 9.40093386142e-11 1.13653378984e-10 1.32759622149e-10 2.10237535202e-10
75.0 2.3160497335e-12 2.33947156402e-12 2.35498165293e-12 2.77960576981e-12 6.12742586852e-12 6.20312007588e-11 9.53775104406e-11 1.19065647998e-10 1.42945085329e-10 2.0858699135e-10
76.0 2.31229180924e-12 2.33510915697e-12 2.34195468774e-12 2.35193005269e-12 3.54827708711e-12 5.32833814304e-11 9.98685940021e-11 1.21924678764e-10 1.48110223895e-10 3.11586729125e-10
77.0 2.31543665454e-12 2.33531359481e-12 2.34178992054e-12 2.34931070347e-12 2.61242810292e-12 6.21076864598e-11 9.41335747242e-11 1.1356318237e-10 1.33865070753e-10 2.55240899555e-10
78.0 2.30917225719e-12 2.33471945672e-12 2.34194297647e-12 2.34798095177e-12 2.36149536454e-12 6.3787796702e-11 9.60477092923e-11 1.17549403234e-10 1.40341024827e-10 2.4785590335e-10
79.0 2.31218079575e-12 2.33430247426e-12 2.3419420434e-12 2.34892550144e-12 2.36301037662e-12 6.15528011341e-11 9.76589343976e-11 1.11159115968e-10 1.50305357905e-10 2.52156058799e-10


==> local_global_errors_poisson.dat <==
0.0 0.566887311949 0.566887311949 0.566887311949 0.566887311949 0.566887311949 0.200113354345 0.200113354345 0.200113354345 0.200113354345 0.200113354345
1.0 0.549523215111 0.559506892575 0.563183071471 0.566052716976 0.566885854828 0.169943290818 0.179434742567 0.181505665148 0.183817673422 0.187701856669
2.0 0.489167020678 0.529943076294 0.542223012498 0.554349745315 0.566834784862 0.131105584007 0.141662787185 0.146260379232 0.149520113725 0.156815102813
3.0 0.415908342318 0.484143169303 0.503699716472 0.529147025729 0.565530953188 0.0918677669101 0.100849407635 0.105082774239 0.108018553174 0.118820341195
4.0 0.355483440759 0.415947744687 0.447487313356 0.487896977542 0.539438285335 0.0577432150849 0.0671097139424 0.0717427982861 0.0750636645948 0.0858282180412
5.0 0.270033674518 0.365233938652 0.389842159614 0.415955682572 0.516432067298 0.0355972480165 0.0436890477043 0.0467626515957 0.0502222540296 0.0564931395187
6.0 0.246180817221 0.315590773355 0.33981861069 0.373044199975 0.483790149702 0.0234587020811 0.027883818242 0.0295483912545 0.0323644654504 0.0375510965195
7.0 0.19746715186 0.262590664634 0.285391043765 0.314600486447 0.404882167251 0.0155337146279 0.0178991454526 0.0190263607648 0.0209906356621 0.0264701105358
8.0 0.17133957381 0.21180408758 0.245554076703 0.264806257181 0.363824388028 0.010040757699 0.0116317605308 0.0125666242099 0.0137163518038 0.0166156707903
9.0 0.129215736186 0.17466948987 0.19593385356 0.230280944877 0.294637956239 0.00647652320222 0.00779361905848 0.00837209764257 0.00896641617915 0.0114451123272
10.0 0.096137200588 0.136334101992 0.151797745925 0.177048228789 0.244788094955 0.00457290566731 0.00520469457025 0.00564945519713 0.00598941336019 0.00762782016824
11.0 0.0682923181499 0.103339241894 0.118928307921 0.136066811943 0.233235016264 0.00289490003088 0.00352503790154 0.00374171019268 0.00403869482528 0.00608975572367
12.0 0.0588158850485 0.0788464290502 0.0889043783275 0.107454168736 0.232949177418 0.0019817110549 0.00236919711605 0.00254974852502 0.00276966002539 0.00401051075769
13.0 0.0424044601473 0.0593878393048 0.0693728369204 0.0843255185555 0.151246175826 0.00136633078434 0.00163482422995 0.00177175243937 0.00191929513325 0.00273717480288
14.0 0.0320684809584 0.0451717443877 0.0511641050387 0.0642369568573 0.123547584242 0.000915935306128 0.00112576607521 0.0012165352293 0.0013255601256 0.00180992122452
15.0 0.0248363150914 0.0337605515296 0.0396175626645 0.049525107749 0.082836802946 0.000641281989551 0.000794894746859 0.000847099433576 0.000915315805627 0.00117487595707
16.0 0.0188365870368 0.0254482006818 0.027971254142 0.0329548293071 0.0647473346326 0.000462785370662 0.00054686834055 0.000580533049744 0.000618968872012 0.00090246716336
17.0 0.0131531840086 0.0177439375061 0.0203921772262 0.024443047532 0.0419927729759 0.000317032190921 0.00036666962136 0.000384478860079 0.000422949999762 0.000565751487114
18.0 0.0107286053992 0.0140924270205 0.0157423113508 0.0179899996226 0.0363574634259 0.000223205519933 0.000251121484882 0.000268122221517 0.000293417402964 0.000364474770048
19.0 0.00748907434961 0.010480384803 0.0116471331692 0.0140022957752 0.0338124055749 0.000144914676676 0.000169039966279 0.000183486344489 0.000200432181553 0.000251044696316
20.0 0.00599189414392 0.00799142386144 0.00910724474967 0.0105447553244 0.0157412842179 9.69307773104e-05 0.000118154491424 0.000127501287593 0.000137748660469 0.000159669365977
21.0 0.00365694817376 0.00578006833853 0.00679769020239 0.0081004505253 0.0146558844851 6.95831531244e-05 8.2314309645e-05 8.68285167779e-05 9.41708708267e-05 0.000112122835214
22.0 0.00306986811692 0.00454510835697 0.00515244742102 0.0059702291142 0.0146509530692 4.83412438561e-05 5.62428596847e-05 6.12754916426e-05 6.43524959958e-05 9.02251954671e-05
23.0 0.00247658606296 0.00325804496528 0.00393485591652 0.00458959754262 0.00772906680177 3.36959672263e-05 3.83715263777e-05 4.24742430529e-05 4.57681414306e-05 5.67472824126e-05
24.0 0.00152497058362 0.00247765323119 0.00291437583077 0.0033470649462 0.00712506392361 2.10987039573e-05 2.63556433987e-05 2.87316609135e-05 3.17653590536e-05 3.77184403832e-05
25.0 0.00135819554719 0.00181687102913 0.00216980945609 0.00259586871023 0.00542407615393 1.4962829464e-05 1.83459125116e-05 1.99860229399e-05 2.12458362796e-05 2.70892890426e-05
26.0 0.000988178262417 0.00131389943308 0.0016392527027 0.0020008792384 0.00348070960345 1.03791700923e-05 1.31023931197e-05 1.39391110432e-05 1.489371379e-05 2.00221838159e-05
27.0 0.00067272358762 0.00101686300054 0.00119716758134 0.00144987601975 0.0034721753024 7.34478769468e-06 8.69634999852e-06 9.66601261204e-06 1.05588352174e-05 1.58462604269e-05
28.0 0.000574401177775 0.000749953633101 0.000960772818717 0.00115018204749 0.00237240163532 5.37038840988e-06 6.25289199935e-06 6.87549337663e-06 7.54601266875e-06 8.80572054032e-06
29.0 0.000397044442899 0.000551064828433 0.000640217975706 0.000840870250264 0.00189064088206 3.74493331377e-06 4.39927938406e-06 4.70897616516e-06 5.15887411048e-06 6.77536841311e-06
30.0 0.000285835686253 0.000406740752447 0.000483344697999 0.000586581989547 0.0011878733663 2.48738131886e-06 3.09294589108e-06 3.34858513156e-06 3.70997596936e-06 5.33228955992e-06
31.0 0.000178935989609 0.000296740168963 0.00036062015527 0.000458175230878 0.000792224505341 1.79163082448e-06 2.1876791454e-06 2.38925634976e-06 2.58524389203e-06 3.74849691563e-06
32.0 0.000163980216909 0.000239335196127 0.000270122382134 0.000326197679425 0.000733471775503 1.19009320392e-06 1.56521726552e-06 1.69451824321e-06 1.81453589752e-06 2.80007995628e-06
33.0 0.000121595764136 0.000176715900903 0.000209130878302 0.000236820754129 0.000716725914382 9.15954309766e-07 1.1049939595e-06 1.20716847125e-06 1.30976563702e-06 1.96878201772e-06
34.0 8.44478048304e-05 0.000124751588766 0.000161660729635 0.00019764658687 0.000675616999044 6.11967952632e-07 7.85254064108e-07 8.61250954511e-07 9.34445302372e-07 1.53382233396e-06
35.0 5.1480143967e-05 9.73632924488e-05 0.000114564986869 0.000142922350377 0.000292058764166 3.9920004428e-07 5.55460622798e-07 6.06312964577e-07 6.50968647596e-07 9.82304424667e-07
36.0 4.91574509482e-05 6.8060048684e-05 8.52516214698e-05 0.000100515094588 0.000215480877328 3.19923268389e-07 3.92761115322e-07 4.23114156271e-07 4.62088019357e-07 5.86901924981e-07
37.0 3.72374753234e-05 5.12653166783e-05 5.6444992757e-05 6.84967722184e-05 0.000143283341627 2.27617555481e-07 2.75873717139e-07 2.97875473e-07 3.22334562967e-07 4.28388133836e-07
38.0 2.21976494314e-05 3.76470286955e-05 4.32627101587e-05 5.20008013414e-05 0.000101371493604 1.56915559847e-07 1.94065365436e-07 2.08403626811e-07 2.32491929328e-07 2.87199819957e-07
39.0 1.91282247099e-05 2.76159889633e-05 3.32463335885e-05 4.09567583352e-05 8.41774761617e-05 1.16147938867e-07 1.34894171321e-07 1.48435383022e-07 1.70980901417e-07 2.21307367956e-07
40.0 1.35646647259e-05 2.13907673292e-05 2.44886247067e-05 2.92797264112e-05 5.31113741793e-05 7.70746350489e-08 9.60972343532e-08 1.07762986313e-07 1.17533643719e-07 1.56108862091e-07
41.0 1.01018026894e-05 1.49478126613e-05 1.7873472311e-05 2.27379844689e-05 4.46738446953e-05 6.09165486347e-08 6.90751886077e-08 7.4097146123e-08 8.51678743821e-08 1.25587619628e-07
42.0 8.12983061374e-06 1.07578213719e-05 1.31421060911e-05 1.61697101688e-05 2.79090516752e-05 4.01956202313e-08 4.91689286691e-08 5.36399306477e-08 5.72118491474e-08 8.31925724383e-08
43.0 5.82579012869e-06 8.03782266539e-06 9.56751777476e-06 1.1399555648e-05 2.08499664968e-05 2.85248985045e-08 3.41113828078e-08 3.75652754216e-08 4.08816380237e-08 5.56592794641e-08
44.0 3.87233823378e-06 5.78674416526e-06 6.83078253856e-06 8.25781276478e-06 1.52522595261e-05 2.14644386784e-08 2.41618202778e-08 2.68179106138e-08 2.90854990867e-08 4.19751526215e-08
45.0 3.38656774376e-06 4.42973464716e-06 5.27904359572e-06 6.24031998985e-06 1.14968048179e-05 1.42507666842e-08 1.7472063628e-08 1.91432479331e-08 2.13143999795e-08 3.37124817068e-08
46.0 1.94892570588e-06 3.2447169507e-06 3.8123462404e-06 4.6258482837e-06 9.51327652464e-06 9.31688342255e-09 1.22477581688e-08 1.33460441549e-08 1.50279108464e-08 2.1677969286e-08
47.0 1.7898833754e-06 2.35123741517e-06 2.85141655829e-06 3.45496788623e-06 6.66477877864e-06 6.55478387384e-09 8.85531603675e-09 9.65991525441e-09 1.06739585073e-08 1.36591474989e-08
48.0 9.98581484064e-07 1.71295596054e-06 2.02591127787e-06 2.62773067288e-06 6.48104100566e-06 4.53717577382e-09 6.18381307844e-09 6.88031551684e-09 7.81788393539e-09 1.0435728984e-08
49.0 8.02721870628e-07 1.26158682086e-06 1.54212834134e-06 1.90392305074e-06 3.4487245292e-06 3.4822998182e-09 4.55695445164e-09 4.92606694513e-09 5.42610694327e-09 7.81974332721e-09
50.0 5.2885557807e-07 9.81280747813e-07 1.17038977549e-06 1.42813472091e-06 2.07357253052e-06 2.28028961013e-09 3.24848910425e-09 3.50393519151e-09 3.89803458549e-09 4.84984082299e-09
51.0 4.06696972723e-07 7.0538625464e-07 8.77179402708e-07 1.05569186332e-06 1.54875125124e-06 1.68193677449e-09 2.28699264111e-09 2.52828364038e-09 2.77416176634e-09 3.68783177348e-09
52.0 3.33966106706e-07 5.03246935256e-07 6.29841403923e-07 7.75393241051e-07 1.49684754473e-06 1.11146220126e-09 1.57792876493e-09 1.83783156166e-09 2.07663933593e-09 2.78730970566e-09
53.0 1.90659986571e-07 3.76639760135e-07 4.5324505015e-07 5.48721583576e-07 1.07348771609e-06 8.67426097563e-10 1.1568859232e-09 1.29795233429e-09 1.41756339514e-09 1.96249006546e-09
54.0 1.76374905157e-07 2.6060425448e-07 3.25367014809e-07 4.32326256769e-07 6.9270068662e-07 6.36613928563e-10 8.31955193471e-10 9.09114453757e-10 1.02296111462e-09 1.37858300368e-09
55.0 1.2591417169e-07 1.96662640066e-07 2.29738757297e-07 2.84069616958e-07 5.59547654947e-07 4.57540890735e-10 5.83098479426e-10 6.24086883919e-10 6.96219226846e-10 1.18221716636e-09
56.0 1.01820834716e-07 1.37064522076e-07 1.60293304049e-07 1.86864079995e-07 5.36554332477e-07 3.36824777289e-10 4.02627399095e-10 4.30748770878e-10 4.75415975836e-10 6.89103470265e-10
57.0 6.70596865303e-08 1.01603092112e-07 1.17887676048e-07 1.38437173177e-07 2.45130353743e-07 2.17886186141e-10 2.84109378534e-10 3.09694719041e-10 3.3696867838e-10 4.55713820914e-10
58.0 5.21254056354e-08 7.37503055261e-08 8.56739491338e-08 9.76318239505e-08 1.58558884151e-07 1.61031006398e-10 2.01679271142e-10 2.20220865499e-10 2.40218442626e-10 3.28460601671e-10
59.0 3.78821429709e-08 5.50948928254e-08 6.54086906922e-08 7.79996614844e-08 1.2585851079e-07 1.12055587957e-10 1.42532287177e-10 1.56976189134e-10 1.71179493963e-10 2.52080279214e-10
60.0 2.44003966932e-08 4.06205930906e-08 4.79762301455e-08 5.95087786092e-08 9.7314992212e-08 7.64297547741e-11 1.01839458162e-10 1.13046575979e-10 1.2521923404e-10 1.63797711572e-10
61.0 2.08954636576e-08 2.83816515384e-08 3.44295289975e-08 4.12472232117e-08 7.88253245777e-08 5.25191593927e-11 7.19366305226e-11 7.8959347677e-11 8.91110264516e-11 1.12691813096e-10
62.0 1.42799080685e-08 2.11226115016e-08 2.54806367124e-08 3.17139778666e-08 5.00922289885e-08 4.01769876021e-11 5.04916290868e-11 5.72188666032e-11 6.59805495348e-11 8.88792465681e-11
63.0 9.70695498888e-09 1.56311771558e-08 1.7993540068e-08 2.21203192109e-08 3.97744099926e-08 2.69853507829e-11 3.58985639806e-11 3.97281615278e-11 4.50188882413e-11 5.72032540435e-11
64.0 6.51402041738e-09 1.0641112749e-08 1.2448518415e-08 1.58580796751e-08 2.71307134219e-08 1.94698662814e-11 2.5386471382e-11 2.81302943509e-11 3.16677929378e-11 4.11143764209e-11
65.0 4.97640268278e-09 7.57980942121e-09 8.85769790818e-09 1.06242983298e-08 2.47357678817e-08 1.40743005676e-11 1.73416791813e-11 1.92690375432e-11 2.16622156654e-11 3.15267642167e-11
66.0 3.65978111881e-09 5.37023008057e-09 6.51208206131e-09 8.04917764636e-09 1.72459791547e-08 9.08116902799e-12 1.2352311803e-11 1.35501753229e-11 1.49651134127e-11 2.49822091702e-11
67.0 2.48926217102e-09 3.73479257174e-09 4.53775628797e-09 5.66701679667e-09 1.30679782234e-08 6.26338311658e-12 8.60199016936e-12 9.51005728097e-12 1.10295292892e-11 1.81622294677e-11
68.0 1.80906880748e-09 2.67092929073e-09 3.41061557276e-09 4.44168831918e-09 1.01147344599e-08 4.24639141954e-12 6.07848496184e-12 6.89672017649e-12 7.72009560466e-12 1.24412558442e-11
69.0 1.26835111792e-09 2.05371230416e-09 2.52175425381e-09 2.95505075402e-09 9.50338878256e-09 3.08037420084e-12 4.34612362167e-12 4.78791875698e-12 5.49273590545e-12 9.9667106096e-12
70.0 9.77577031843e-10 1.46359391557e-09 1.84837328498e-09 2.21264301558e-09 6.86097909561e-09 2.45798257123e-12 3.114791288e-12 3.35279798114e-12 3.85198775785e-12 6.78504496254e-12
71.0 7.99219022096e-10 1.0658339093e-09 1.1835318472e-09 1.46308864897e-09 3.82511175226e-09 1.75127891159e-12 2.15506178064e-12 2.35814816839e-12 2.57709836821e-12 3.99126946894e-12
72.0 4.17164449566e-10 7.37158324837e-10 8.58120869923e-10 1.05383170343e-09 2.83017599383e-09 1.09625510068e-12 1.49914977618e-12 1.70012150039e-12 1.83815333589e-12 2.70629604734e-12
73.0 3.90413902318e-10 5.09467670126e-10 6.11351415873e-10 7.33713999381e-10 1.36123304515e-09 8.70314287824e-13 1.06669334179e-12 1.19201277859e-12 1.3181387056e-12 1.74989789537e-12
74.0 2.67535631828e-10 3.90964382485e-10 4.61077180971e-10 5.93327967302e-10 9.87794356986e-10 6.68461734708e-13 7.98831285941e-13 8.78311981832e-13 9.71222212844e-13 1.31348286579e-12
75.0 1.8770527461e-10 2.76920843647e-10 3.27262142592e-10 4.23235008654e-10 7.30583663696e-10 5.31474405837e-13 6.04487117884e-13 6.49718446127e-13 7.07259458059e-13 9.67806558425e-13
76.0 1.22198415494e-10 1.87613134327e-10 2.32372194129e-10 2.75323582208e-10 5.86396840137e-10 4.26364287485e-13 4.85987993193e-13 5.11608445783e-13 5.4507378142e-13 6.88827749011e-13
77.0 9.38619358712e-11 1.43507970786e-10 1.67367248192e-10 2.01255622968e-10 4.97295547306e-10 3.80710742552e-13 4.14108779992e-13 4.30764696197e-13 4.53308865524e-13 5.92341135205e-13
78.0 6.01552979652e-11 1.02767494371e-10 1.22709962474e-10 1.51124591004e-10 2.80897874996e-10 3.56796859815e-13 3.72801570965e-13 3.84478451444e-13 3.92865104215e-13 4.32653966627e-13
79.0 5.00380631233e-11 7.19746408867e-11 8.65389759637e-11 1.14073565503e-10 1.93541021083e-10 3.45317828254e-13 3.52287878905e-13 3.57079012677e-13 3.64926283338e-13 3.92967459245e-13


==> maxsvd_H.dat <==
495.458020979
466.603412265
463.146558058
50.6301597924
35.2097199205
35.2097199205
7.20794216696
1.02563663553
1.02515657359
0.699370931958
0.699370931958
0.293544943745
0.293544943745
0.165920406453
0.165920406453
0.0873349675417
0.0873349675417
0.0474235881166
0.0474235881166
0.0264019465901
0.0264019465886
0.0144400521452
0.0144400521452
0.007509745812
0.007509745812
0.0039823563582
0.0039823563582
0.00206535838448
0.00206535838447
0.00109713422778
0.00109713422778
0.000566283783659
0.000566283783657
0.000292018890593
0.000292018890592
0.000150685922844
0.000150685922843
7.72745973732e-05
7.72745973723e-05
3.92556806062e-05
3.92556805916e-05
2.02054178633e-05
2.02054178628e-05
1.03444901427e-05
1.03444901421e-05
5.23230902097e-06
5.23230901999e-06
2.55705333064e-06
2.55705332904e-06
1.28010560034e-06
1.28010559905e-06
6.60368229486e-07
6.60368228329e-07
3.32993771868e-07
3.32993771234e-07
1.58639516159e-07
1.58639516123e-07
7.58516172191e-08
7.58516149361e-08
3.85787017521e-08
3.85787016959e-08
1.9899438358e-08
1.98994365761e-08
9.37824057812e-09
9.37824018286e-09
4.23315000971e-09
4.23314951552e-09
2.04719574082e-09
2.04719434282e-09
1.06898047396e-09
1.06897753755e-09
5.19156428271e-10
5.1915631923e-10
2.24408227917e-10
2.24400393535e-10
9.94746678982e-11
9.94725598037e-11
5.09283924124e-11
5.0923018333e-11
2.60137593947e-11
2.60104257687e-11
1.1278304615e-11
1.12762020996e-11
7.60174518571e-12
6.52860968012e-12
6.01020999109e-12
4.67608543143e-12
4.67416141335e-12
4.56339782499e-12
4.13487021381e-12
3.75304110893e-12
3.50598829725e-12
3.35723960378e-12
3.12967638219e-12
3.02797053914e-12
3.027474318e-12
2.73675801e-12
2.73181953619e-12
2.12090714835e-12
2.11571445689e-12
1.16815212935e-12
1.15883794893e-12
6.73074074719e-13
5.31957919822e-13
5.31956782436e-13
5.31146598837e-13
5.30594008632e-13
5.22418457971e-13
5.21574866211e-13
4.65220840214e-13
4.61399946056e-13
3.51962693461e-13
3.49987905783e-13
3.43675860414e-13
3.34729955353e-13
3.29762147605e-13
3.24724220426e-13
3.17586136128e-13
3.17214132114e-13
3.11058537792e-13
3.10118333033e-13
3.07029391076e-13
3.03141372777e-13
2.90569195999e-13
2.86768840355e-13
2.74862754837e-13
2.73000661743e-13
2.63935952365e-13
2.62555052035e-13
2.60884166288e-13
2.4228707722e-13
2.41151676362e-13
2.35341442192e-13
2.34394333949e-13
2.33888547019e-13
2.33812068085e-13
2.33398354811e-13
2.32855666888e-13
2.29574764989e-13
2.29504291098e-13
2.29137466165e-13
2.28463205091e-13
2.28329205001e-13
2.25175443215e-13
2.20106762729e-13
2.17703555892e-13
2.17426215143e-13
2.1466184323e-13
2.06763898781e-13
2.04818756534e-13
2.04473529445e-13
2.0262958194e-13
2.01600055732e-13
2.01195391277e-13
1.99223621367e-13
1.99040778167e-13
1.98786662356e-13
1.95896616896e-13
1.95788676988e-13
1.92747184304e-13
1.90132418354e-13
1.86935296551e-13
1.801685281e-13
1.77397499583e-13
1.73060393125e-13
1.69757460142e-13
1.69152988314e-13
1.67554448283e-13
1.6704143457e-13
1.66323410568e-13
1.64894634813e-13
1.64455563737e-13
1.63631536275e-13
1.60711645674e-13
1.59765007756e-13
1.5898138831e-13
1.58011543945e-13
1.56216528073e-13
1.55200575118e-13
1.52996093733e-13
1.50938703972e-13
1.50069052152e-13
1.47282521115e-13
1.45133889683e-13
1.43950756579e-13
1.42439798889e-13
1.40912006522e-13
1.38850672387e-13
1.34275233599e-13
1.34188407494e-13
1.34172930113e-13
1.33752368965e-13
1.32866835065e-13
1.32739114328e-13
1.29515066019e-13
1.27659238695e-13
1.26588795326e-13
1.25861522426e-13
1.22871305099e-13
1.19960726225e-13


==> maxsvd_poisson.dat <==
1.16004795828
1.16004795828
1.16004795828
0.763681563372
0.553329650176
0.553329650176
0.376643548091
0.376643548091
0.215326882476
0.215326882476
0.132948409429
0.132948409429
0.0749280657932
0.0749280657932
0.0445210948315
0.0445210948315
0.0248410315707
0.0248410315707
0.0144114759276
0.0144114759276
0.00799110126107
0.00799110126107
0.00455583406785
0.00455583406785
0.00251530685089
0.00251530685089
0.00141369948101
0.00141369948101
0.000778031428015
0.000778031428015
0.000431781073049
0.000431781073049
0.000237045717082
0.000237045717082
0.000130317408223
0.000130317408223
7.12240557464e-05
7.12240557464e-05
3.92470500854e-05
3.92470500854e-05
2.11166314684e-05
2.11166314684e-05
1.15719430497e-05
1.15719430496e-05
6.17850440029e-06
6.17850440029e-06
3.39255745433e-06
3.39255745433e-06
1.78373872928e-06
1.78373872926e-06
9.75372129243e-07
9.75372129238e-07
5.0792741952e-07
5.07927419518e-07
2.78223368253e-07
2.78223368225e-07
1.42578395546e-07
1.4257839552e-07
7.7844886938e-08
7.7844886913e-08
3.94262054408e-08
3.94262054248e-08
2.15596500947e-08
1.97363324739e-08
1.07309677453e-08
1.07309677178e-08
5.852746905e-09
5.28559434933e-09
2.87216077256e-09
2.87216074999e-09
1.56880657385e-09
1.39040185437e-09
7.55159971874e-10
7.55159971822e-10
4.11606072702e-10
3.58840217194e-10
1.94815852628e-10
1.94815851657e-10
1.06339300353e-10
9.07440382787e-11
4.92500874408e-11
4.92500630013e-11
2.68374537227e-11
2.24530921559e-11
1.21835307313e-11
1.21835117403e-11
6.64882927156e-12
5.42747206786e-12
2.94473679686e-12
2.94473466721e-12
1.60489972465e-12
1.27948639267e-12
6.94202671134e-13
6.94189248043e-13
3.78939992329e-13
2.93603945294e-13
1.59334688324e-13
1.59325741912e-13
8.69052329129e-14
6.54695318047e-14
4.30615837408e-14
3.55597160406e-14
3.55327295539e-14
1.941601161e-14
1.41897172073e-14
7.79650986374e-15
7.77759207036e-15
4.33891546936e-15
3.16514851651e-15
2.71765225728e-15
2.49645312377e-15
2.35218957383e-15
2.3519609881e-15
2.22483596742e-15
2.14004333432e-15
2.14000194731e-15
2.08920164285e-15
2.05629626833e-15
2.05577709318e-15
2.04644207278e-15
2.04538786559e-15
1.95390479292e-15
1.95258785509e-15
1.91611115156e-15
1.91601078338e-15
1.87931393088e-15
1.87604277835e-15
1.86816872984e-15
1.86379703e-15
1.80283523516e-15
1.79387491792e-15
1.7867703582e-15
1.76717225932e-15
1.75141060186e-15
1.73768299976e-15
1.70671024736e-15
1.69978095699e-15
1.68667846561e-15
1.68476493804e-15
1.6701223447e-15
1.65485673514e-15
1.63039743144e-15
1.61085343056e-15
1.6099642114e-15
1.6021046948e-15
1.60149103447e-15
1.57950986007e-15
1.55669116406e-15
1.55321443388e-15
1.53115400348e-15
1.53089383753e-15
1.50103642427e-15
1.50050848232e-15
1.49890464216e-15
1.4824129024e-15
1.47046435824e-15
1.4555839467e-15
1.44613165711e-15
1.43817852692e-15
1.43224204434e-15
1.41300054039e-15
1.40196875438e-15
1.40148718263e-15
1.39980782803e-15
1.39933605254e-15
1.379898617e-15
1.36832918246e-15
1.36373542434e-15
1.34945393208e-15
1.33565842625e-15
1.32031187526e-15
1.31536280763e-15
1.315081251e-15
1.30259836156e-15
1.27932382663e-15
1.27697709058e-15
1.27622922588e-15
1.26932698964e-15
1.251029823e-15
1.23925541951e-15
1.23825721107e-15
1.23603225517e-15
1.23586365008e-15
1.19888504092e-15
1.19594095329e-15
1.18054753147e-15
1.16378403679e-15
1.16289006759e-15
1.15435824155e-15
1.15279890804e-15
1.12829420276e-15
1.12563960776e-15
1.10229083942e-15
1.09223806194e-15
1.07973434898e-15
1.07397740727e-15
1.06782839805e-15
1.06702812484e-15
1.06508088355e-15
1.06288887483e-15


==> modes.dat <==
-0.395684352135 1.73189959769 1.31203986671 -1.48926679881 1.60601968157
-0.39581680191 1.7316000095 1.31104409494 -1.48667273764 1.600725234
-0.396214062395 1.73070140632 1.30805817179 -1.4788998507 1.58487651728
-0.396875867143 1.72920427212 1.30308627225 -1.46597599277 1.55857716004
-0.397801772319 1.72710941316 1.29613534944 -1.44794747279 1.52199916986
-0.398991157058 1.72441795738 1.28721512691 -1.42487888067 1.4753818298
-0.400443223976 1.72113135357 1.27633808779 -1.3968528459 1.41903022276
-0.402156999822 1.71725137037 1.26351946087 -1.36396972874 1.35331327159
-0.404131336272 1.71278009493 1.24877720355 -1.32634724555 1.27866144741
-0.406364910869 1.70771993147 1.23213198173 -1.28412002929 1.19556403888
-0.408856228114 1.70207359947 1.21360714663 -1.23743912752 1.10456605118
-0.411603620689 1.69584413173 1.19322870839 -1.18647143931 1.00626475315
-0.414605250835 1.6890348722 1.17102530675 -1.13139909391 0.901305909482
-0.417859111868 1.68164947351 1.14702817851 -1.07241877313 0.790379624011
-0.42136302984 1.67369189437 1.12127112197 -1.00974098057 0.67421596925
-0.425114665341 1.66516639666 1.09379045822 -0.943589260293 0.553580278811
-0.429111515448 1.65607754237 1.06462498944 -0.874199368226 0.429268262798
-0.43335091581 1.64643019027 1.03381595408 -0.801818399523 0.302100840999
-0.437830042879 1.63622949241 1.00140697896 -0.726703875287 0.172918844604
-0.442545916282 1.62548089035 0.967444028354 -0.649122792377 0.0425775562949
-0.447495401329 1.61419011125 0.931975350029 -0.569350639917 -0.0880588935545
-0.452675211661 1.60236316367 0.895051418264 -0.487670386386 -0.218123171432
-0.458081912041 1.59000633323 0.856724873853 -0.404371441319 -0.346750484925
-0.463711921273 1.57712617803 0.817050461144 -0.319748595566 -0.473084269688
-0.469561515267 1.56372952391 0.776084962115 -0.23410094423 -0.596281933368
-0.475626830227 1.54982345945 0.733887127524 -0.147730796536 -0.715520470778
-0.48190386598 1.53541533084 0.690517605169 -0.0609425766672 -0.830002017488
-0.488388489434 1.52051273653 0.646038865284 0.0259582800843 -0.938959257649
-0.49507643816 1.50512352173 0.600515123129 0.112666431761 -1.0416606482
-0.501963324108 1.48925577265 0.554012258803 0.198877730554 -1.13741546953
-0.509044637443 1.47291781067 0.506597734339 0.284290315851 -1.22557857823
-0.516315750504 1.45611818625 0.458340508138 0.368605695428 -1.3055549457
-0.523771921883 1.43886567275 0.409310946797 0.451529810743 -1.37680382089
-0.531408300621 1.42116926003 0.359580734408 0.532774082526 -1.43884260541
-0.539219930516 1.40303814789 0.309222779382 0.612056432671 -1.491250322
-0.547201754545 1.38448173943 0.258311118901 0.689102278847 -1.53367070377
-0.555348619387 1.36550963423 0.206920821053 0.763645498164 -1.56581483264
-0.563655280054 1.3461316213 0.155127884768 0.83542935663 -1.58746338296
-0.572116404621 1.32635767208 0.103009137631 0.904207400786 -1.5984683136
-0.580726579048 1.30619793315 0.0506421316804 0.969744308862 -1.59875416156
-0.589480312096 1.2856627189 -0.0018949626939 1.03181669813 -1.58831878154
-0.598372040329 1.26476250408 -0.0545234646491 1.09021388594 -1.56723361179
-0.607396133195 1.24350791622 -0.107164292454 1.14473860186 -1.53564337494
-0.616546898183 1.22190972797 -0.159738074595 1.19520764849 -1.49376532026
-0.625818586058 1.19997884933 -0.212165262298 1.241452509 -1.44188790812
-0.635205396153 1.17772631981 -0.264366243311 1.2833198993 -1.38036899139
-0.644701481723 1.15516330053 -0.316261456813 1.32067226334 -1.30963347375
-0.654300955361 1.13230106618 -0.367771509304 1.35338820993 -1.23017050857
-0.66399789445 1.10915099701 -0.418817291298 1.38136289002 -1.14253019422
-0.673786346665 1.08572457068 -0.469320094677 1.40450831331 -1.04731979813
-0.683660335509 1.06203335415 -0.51920173053 1.42275360347 -0.945199581285
-0.693613865872 1.03808899541 -0.568384647302 1.4360451916 -0.836878192941
-0.703640929623 1.01390321533 -0.616792049078 1.44434694735 -0.723107683257
-0.713735511203 0.989487799379 -0.664348013821 1.44764024795 -0.604678198386
-0.723891593241 0.964854589346 -0.710977611381 1.44592398504 -0.482412343388
-0.734103162155 0.940015475098 -0.756607021071 1.43921450995 -0.357159284515
-0.744364213755 0.914982386306 -0.801163648636 1.4275455178 -0.229788658848
-0.754668758834 0.889767284193 -0.844576242404 1.41096787143 -0.10118426585
-0.765010828727 0.864382153307 -0.886775008425 1.38954936609 0.0277623422215
-0.775384480851 0.83883899332 -0.9276917244 1.36337443609 0.156158347283
-0.785783804198 0.813149810866 -0.967259852187 1.33254380494 0.283116219016
-0.79620292479 0.787326611429 -1.00541464869 1.29717408056 0.407760195793
-0.806636011075 0.761381391286 -1.04209327494 1.25739729723 0.529232722359
-0.817077279269 0.735326129517 -1.07723490309 1.21336040629 0.646700776965
-0.827520998615 0.709172780089 -1.11078082123 1.1652247179 0.759361978549
-0.837961496586 0.682933264021 -1.14267453575 1.11316529571 0.866450516583
-0.848393163979 0.65661946165 -1.17286187102 1.05737030717 0.967242786988
-0.858810459938 0.630243204984 -1.20129106626 0.998040331926 1.0610626941
-0.86920791686 0.60381627018 -1.22791286935 0.93538763081 1.14728661305
-0.879580145203 0.577350370133 -1.25268062737 0.869635378281 1.22534794005
-0.889921838171 0.550857147188 -1.27555037375 0.801016861201 1.29474117956
-0.900227776279 0.524348165999 -1.29648091176 0.729774646703 1.35502557251
-0.910492831788 0.497834906522 -1.31543389416 0.656159722318 1.40582820659
-0.920711972998 0.471328757166 -1.33237389892 0.580430611278 1.44684659413
-0.9308802684 0.444841008101 -1.34726850069 0.502852466244 1.47785067351
-0.940992890669 0.418382844735 -1.36008833795 0.423696144462 1.49868425005
-0.951045120506 0.39196534137 -1.37080717573 0.343237267687 1.50926583963
-0.961032350308 0.365599455036 -1.37940196352 0.26175526987 1.50958890947
-0.97095008767 0.339296019515 -1.38585288848 0.17953243606 1.49972153568
-0.980793958707 0.313065739573 -1.39014342365 0.0968529355407 1.47980543513
-0.990559711191 0.286919185382 -1.39226037109 0.0140018524646 1.45005444981
-1.0002432175 0.260866787159 -1.39219389974 -0.0687357827998 1.41075239897
-1.00984047738 0.234918830026 -1.389937578 -0.151075958519 1.36225044303
-1.01934762049 0.209085449086 -1.38548840091 -0.232736639461 1.30496384676
-1.02876090876 0.183376624727 -1.37884681165 -0.31343871485 1.23936832104
-1.03807673853 0.157802178166 -1.37001671755 -0.392906933134 1.16599579792
-1.04729164247 0.132371767226 -1.3590055003 -0.470870820942 1.08542985867
-1.05640229134 0.107094882351 -1.34582402046 -0.547065583092 0.998300731399
-1.06540549541 0.0819808428815 -1.33048661608 -0.62123298095 0.905279950836
-1.0742982058 0.0570387935636 -1.31301109544 -0.693122186449 0.807074729143
-1.08307751552 0.0322777013244 -1.29341872395 -0.762490609077 0.704422077996
-1.09174066026 0.00770635229682 -1.27173420503 -0.829104693336 0.598082747042
-1.100285019 -0.0166666508952 -1.24798565509 -0.892740684211 0.488835012203
-1.1087081144 -0.0408328915907 -1.22220457258 -0.953185358394 0.377468408004
-1.11700761293 -0.0647841412843 -1.19442580105 -1.010236719 0.264777422756
-1.12518132475 -0.0885123615558 -1.16468748638 -1.06370465165 0.151555231134
-1.13322720342 -0.112009705737 -1.13303102805 -1.11341154009 0.0385875167071
-1.14114334533 -0.135268520313 -1.09950102467 -1.15919283941 -0.0733535516171
-1.14892798895 -0.158281346065 -1.0641452137 -1.20089760507 -0.183515153196
-1.15657951379 -0.181040918948 -1.02701440546 -1.23838897641 -0.291169394468
-1.16409643918 -0.203540170707 -0.988162411606 -1.27154461302 -0.395618579215
-1.17147742286 -0.22577222924 -0.947645968005 -1.30025708266 -0.496200171255
-1.17872125925 -0.247730418699 -0.905524652259 -1.32443419979 -0.592291314959
-1.18582687758 -0.269408259347 -0.86186079593 -1.34399931344 -0.683313003185
-1.19279333984 -0.290799467152 -0.816719391599 -1.35889154389 -0.768733728756
-1.19961983843 -0.311897953155 -0.770167994915 -1.36906596713 -0.848072698469
-1.20630569363 -0.332697822578 -0.722276621771 -1.37449374685 -0.920902536145
-1.21285035097 -0.353193373708 -0.673117640781 -1.37516221341 -0.986851443714
-1.21925337827 -0.373379096552 -0.622765661219 -1.37107488967 -1.04560486462
-1.22551446258 -0.393249671259 -0.571297416611 -1.36225146351 -1.09690659053
-1.23163340689 -0.412799966331 -0.518791644166 -1.34872770722 -1.14055933411
-1.23761012676 -0.432025036625 -0.465328960241 -1.330555344 -1.17642479113
-1.24344464663 -0.450920121144 -0.410991732063 -1.30780186193 -1.20442314163
-1.24913709611 -0.469480640638 -0.355863945919 -1.28055027611 -1.22453210006
-1.25468770608 -0.487702195017 -0.300031072025 -1.24889883951 -1.23678543702
-1.26009680458 -0.505580560585 -0.243579926336 -1.21296070364 -1.24127107301
-1.26536481267 -0.523111687098 -0.186598529513 -1.17286352984 -1.23812875299
-1.27049224011 -0.540291694671 -0.129175963298 -1.12874905273 -1.2275472892
-1.27547968091 -0.557116870524 -0.071402224561 -1.0807725967 -1.20976151881
-1.2803278088 -0.573583665594 -0.0133680772618 -1.02910254754 -1.18504887246
-1.28503737261 -0.589688691008 0.0448350973998 -0.973919780242 -1.15372574509
-1.28960919153 -0.605428714442 0.103115452383 -0.915417045234 -1.11614360931
-1.29404415033 -0.620800656365 0.161380827481 -0.85379831477 -1.07268495168
-1.29834319449 -0.635801586183 0.219538902996 -0.789278091536 -1.02375911013
-1.30250732528 -0.650428718297 0.277497354144 -0.722080681761 -0.969798002182
-1.30653759477 -0.66467940808 0.335164005893 -0.652439435093 -0.911251853554
-1.31043510086 -0.67855114779 0.392446987974 -0.58059595369 -0.848584906792
-1.31420098225 -0.692041562424 0.449254889762 -0.506799273023 -0.782271257311
-1.31783641338 -0.705148405536 0.505496914762 -0.43130501722 -0.712790712032
-1.32134259939 -0.71786955501 0.561083034401 -0.354374531428 -0.640624871411
-1.3247207711 -0.730203008823 0.615924140852 -0.276273994315 -0.566253359767
-1.32797217998 -0.742146880794 0.669932198606 -0.197273513432 -0.490150277229
-1.33109809317 -0.753699396331 0.723020394515 -0.117646206513 -0.412780924141
-1.33409978854 -0.7648588882 0.77510328602 -0.0376672717874 -0.334598787376
-1.33697854977 -0.775623792307 0.8260969473 0.0423869496572 -0.256042828046
-1.33973566154 -0.785992643523 0.875919113065 0.122239916243 -0.177535106244
-1.34237240476 -0.795964071555 0.924489319725 0.201615829845 -0.0994787118991
-1.34489005189 -0.805536796863 0.971729043674 0.280240578109 -0.0222560536634
-1.34728986236 -0.81470962666 1.01756183643 0.35784267195 0.0537725151998
-1.3495730781 -0.823481450978 1.06191345639 0.434154174963 0.128269719537
-1.35174091911 -0.831851238825 1.10471199692 0.508911621559 0.200922068395
-1.35379457931 -0.83981803444 1.14588801058 0.581856920685 0.27144022335
-1.35573522231 -0.847380953653 1.18537462926 0.652738241968 0.339559068864
-1.35756397754 -0.85453918036 1.2231076799 0.721310881187 0.405037463873
-1.35928193633 -0.861291963131 1.25902579576 0.787338101994 0.467657777083
-1.36089014829 -0.867638611934 1.29307052282 0.850591951013 0.527225133896
-1.36238961779 -0.873578495022 1.32518642131 0.910854043386 0.58356647082
-1.36378130065 -0.879111035949 1.355321162 0.967916315954 0.63652941977
-1.36506610092 -0.884235710757 1.38342561722 1.02158174541 0.685981024017
-1.36624486797 -0.888952045319 1.40945394635 1.07166502889 0.73180635738
-1.36731839372 -0.893259612853 1.4333636756 1.11799322461 0.773907053547
-1.36828741002 -0.897158031612 1.45511577205 1.16040634999 0.812199802655
-1.3691525863 -0.900646962758 1.47467471166 1.19875793553 0.846614836871
-1.36991452743 -0.903726108422 1.49200854125 1.23291553202 0.877094430827
-1.37057377175 -0.906395209949 1.50708893421 1.26276116959 0.90359147688
-1.37113078934 -0.908654046351 1.51989123998 1.28819176661 0.926068154007
-1.37158598053 -0.910502432949 1.53039452708 1.30911948729 0.9444946842
-1.37193967463 -0.911940220221 1.53858161964 1.3254720464 0.958848263399
-1.37219212884 -0.912967292859 1.54443912745 1.33719296019 0.969112140136
-1.37234352748 -0.913583569027 1.54795746931 1.34424174242 0.97527488365
-1.37239398137 -0.913788999837 1.54913088979 1.34659404499 0.977329854665


==> omodes.dat <==
1.0 1.41425899842 1.41439531531 -1.41462253931 -1.41494071421
1.0 1.41398638653 1.41330486778 -1.41216903239 -1.41057892421
1.0 1.41316865598 1.41003520658 -1.40481702229 -1.39752044607
1.0 1.41180612201 1.4045913733 -1.39259201152 -1.37584578966
1.0 1.40989930991 1.39698176192 -1.37553640594 -1.34568858643
1.0 1.40744895478 1.38721810592 -1.3537093677 -1.30723476558
1.0 1.40445600129 1.37531546015 -1.32718660998 -1.26072140772
1.0 1.40092160328 1.36129217763 -1.29606013439 -1.2064352831
1.0 1.39684712332 1.34516988124 -1.26043791179 -1.14471108384
1.0 1.3922341322 1.32697343039 -1.22044350784 -1.07592936006
1.0 1.38708440832 1.30673088269 -1.17621565432 -1.000514174
1.0 1.381399937 1.28447345069 -1.12790776789 -0.918930485368
1.0 1.37518290971 1.26023545372 -1.07568741797 -0.831681284691
1.0 1.36843572323 1.23405426503 -1.01973574544 -0.739304492341
1.0 1.36116097873 1.2059702541 -0.960246834333 -0.642369641966
1.0 1.35336148076 1.17602672446 -0.897427038567 -0.541474369104
1.0 1.34504023617 1.14426984685 -0.831494266169 -0.437240726714
1.0 1.33620045297 1.11074858807 -0.762677223398 -0.330311349858
1.0 1.32684553906 1.07551463548 -0.691214621409 -0.22134549369
1.0 1.31697910094 1.03862231727 -0.61735434822 -0.111014968948
1.0 1.30660494231 1.00012851873 -0.541352608845 7.58859467392e-12
1.0 1.29572706259 0.960092594508 -0.463473036567 0.111014968942
1.0 1.28434965543 0.918576277093 -0.383985778461 0.221345493706
1.0 1.27247710703 0.875643581638 -0.303166558307 0.330311349847
1.0 1.26011399448 0.831360707248 -0.221295720171 0.437240726722
1.0 1.247265084 0.785795934906 -0.138657255949 0.541474369108
1.0 1.23393532909 0.739019522188 -0.0555378202617 0.64236964196
1.0 1.22012986861 0.691103594932 0.0277742638854 0.739304492347
1.0 1.20585402485 0.642122036025 0.110990005231 0.831681284704
1.0 1.1911133014 0.59215037148 0.193820746708 0.918930485364
1.0 1.17591338111 0.541265653982 0.275979166726 1.000514174
1.0 1.16026012382 0.489546344078 0.357180275832 1.07592936004
1.0 1.14415956417 0.437072189194 0.437142405274 1.14471108383
1.0 1.12761790922 0.383924100674 0.515588184044 1.20643528311
1.0 1.11064153611 0.330184029018 0.592245501022 1.26072140771
1.0 1.09323698954 0.275934837521 0.666848448873 1.30723476559
1.0 1.0754109793 0.221260174505 0.739138246406 1.34568858644
1.0 1.05717037766 0.166244344338 0.808864136245 1.37584578965
1.0 1.03852221671 0.110972177441 0.875784254646 1.39752044607
1.0 1.01947368568 0.0555288994894 0.939666470462 1.41057892422
1.0 1.00003212813 3.656485466e-14 1.00028919037 1.41494071422
1.0 0.980205039169 -0.0555288994894 1.0574421275 1.41057892421
1.0 0.960000062502 -0.110972177441 1.11092703093 1.39752044607
1.0 0.939424987536 -0.166244344338 1.1605583733 1.37584578964
1.0 0.918487746355 -0.221260174505 1.20616399442 1.34568858644
1.0 0.897196410664 -0.275934837521 1.24758569845 1.30723476558
1.0 0.875559188677 -0.330184029018 1.28467980262 1.2607214077
1.0 0.853584421956 -0.383924100674 1.31731763565 1.20643528311
1.0 0.831280582191 -0.437072189194 1.34538598411 1.14471108383
1.0 0.808656267938 -0.489546344078 1.36878748507 1.07592936006
1.0 0.7857202013 -0.541265653982 1.38744096388 1.00051417399
1.0 0.762481224568 -0.59215037148 1.40128171574 0.918930485352
1.0 0.738948296809 -0.642122036025 1.41026173013 0.831681284682
1.0 0.715130490416 -0.691103594932 1.41434985735 0.739304492352
1.0 0.691036987605 -0.739019522188 1.4135319166 0.642369641969
1.0 0.66667707688 -0.785795934906 1.40781074513 0.541474369107
1.0 0.642060149452 -0.831360707248 1.39720618842 0.437240726738
1.0 0.617195695614 -0.875643581638 1.38175503135 0.33031134986
1.0 0.592093301087 -0.918576277093 1.36151087057 0.221345493699
1.0 0.566762643321 -0.960092594508 1.33654392861 0.111014968951
1.0 0.541213487767 -1.00012851873 1.3069408103 -7.42745194442e-12
1.0 0.515455684112 -1.03862231727 1.27280420233 -0.111014968942
1.0 0.489499162477 -1.07551463548 1.23425251706 -0.22134549371
1.0 0.463353929598 -1.11074858807 1.19141948181 -0.330311349866
1.0 0.437030064958 -1.14426984685 1.14445367493 -0.437240726723
1.0 0.41053771691 -1.17602672446 1.09351801045 -0.54147436913
1.0 0.383887098756 -1.2059702541 1.03878917297 -0.642369641955
1.0 0.357088484818 -1.23405426503 0.98045700477 -0.739304492334
1.0 0.330152206472 -1.26023545372 0.918723847282 -0.831681284682
1.0 0.303088648165 -1.28447345069 0.853803839224 -0.918930485329
1.0 0.275908243415 -1.30673088269 0.785922173801 -1.00051417399
1.0 0.248621470785 -1.32697343039 0.71531431755 -1.07592936006
1.0 0.221238849846 -1.34516988124 0.642225193566 -1.14471108382
1.0 0.193770937118 -1.36129217763 0.56690833191 -1.20643528315
1.0 0.166228322005 -1.37531546015 0.489624990182 -1.26072140772
1.0 0.13862162271 -1.38721810592 0.410643247261 -1.30723476559
1.0 0.110961482141 -1.39698176192 0.330237073409 -1.34568858641
1.0 0.0832585638077 -1.4045913733 0.248685379922 -1.37584578965
1.0 0.0555235477134 -1.41003520658 0.166271051656 -1.39752044606
1.0 0.0277671262346 -1.41330486778 0.083279965752 -1.41057892423
1.0 -1.31474581537e-14 -1.41439531531 -2.50490966262e-13 -1.41494071422
1.0 -0.0277671262346 -1.41330486778 -0.0832799657526 -1.41057892421
1.0 -0.0555235477135 -1.41003520658 -0.166271051656 -1.39752044606
1.0 -0.0832585638077 -1.40459137329 -0.248685379923 -1.37584578967
1.0 -0.110961482141 -1.39698176192 -0.330237073409 -1.34568858644
1.0 -0.13862162271 -1.38721810592 -0.410643247262 -1.30723476559
1.0 -0.166228322005 -1.37531546015 -0.489624990182 -1.2607214077
1.0 -0.193770937118 -1.36129217763 -0.566908331912 -1.20643528312
1.0 -0.221238849846 -1.34516988124 -0.642225193565 -1.14471108386
1.0 -0.248621470785 -1.32697343039 -0.71531431755 -1.07592936005
1.0 -0.275908243415 -1.30673088269 -0.785922173801 -1.00051417401
1.0 -0.303088648165 -1.28447345069 -0.853803839224 -0.918930485348
1.0 -0.330152206472 -1.26023545372 -0.918723847281 -0.83168128469
1.0 -0.357088484818 -1.23405426503 -0.98045700477 -0.739304492324
1.0 -0.383887098756 -1.2059702541 -1.03878917297 -0.642369641957
1.0 -0.41053771691 -1.17602672446 -1.09351801045 -0.5414743691
1.0 -0.437030064958 -1.14426984685 -1.14445367493 -0.437240726748
1.0 -0.463353929598 -1.11074858807 -1.19141948181 -0.330311349861
1.0 -0.489499162477 -1.07551463548 -1.23425251707 -0.221345493705
1.0 -0.515455684112 -1.03862231727 -1.27280420233 -0.111014968948
1.0 -0.541213487767 -1.00012851873 -1.3069408103 8.58124089448e-12
1.0 -0.566762643321 -0.960092594508 -1.33654392861 0.111014968936
1.0 -0.592093301087 -0.918576277093 -1.36151087057 0.221345493696
1.0 -0.617195695615 -0.875643581638 -1.38175503135 0.330311349861
1.0 -0.642060149452 -0.831360707248 -1.39720618842 0.437240726739
1.0 -0.66667707688 -0.785795934906 -1.40781074513 0.541474369114
1.0 -0.691036987605 -0.739019522188 -1.4135319166 0.642369641946
1.0 -0.715130490416 -0.691103594932 -1.41434985735 0.739304492352
1.0 -0.738948296809 -0.642122036025 -1.41026173013 0.831681284695
1.0 -0.762481224568 -0.59215037148 -1.40128171574 0.918930485343
1.0 -0.7857202013 -0.541265653982 -1.38744096388 1.00051417399
1.0 -0.808656267938 -0.489546344078 -1.36878748507 1.07592936006
1.0 -0.831280582191 -0.437072189194 -1.34538598411 1.14471108383
1.0 -0.853584421956 -0.383924100674 -1.31731763565 1.20643528311
1.0 -0.875559188677 -0.330184029018 -1.28467980262 1.26072140771
1.0 -0.897196410664 -0.275934837521 -1.24758569845 1.30723476559
1.0 -0.918487746355 -0.221260174505 -1.20616399442 1.34568858643
1.0 -0.939424987536 -0.166244344338 -1.1605583733 1.37584578966
1.0 -0.960000062502 -0.110972177441 -1.11092703093 1.39752044607
1.0 -0.980205039169 -0.0555288994894 -1.0574421275 1.4105789242
1.0 -1.00003212813 4.58159317374e-14 -1.00028919037 1.41494071423
1.0 -1.01947368568 0.0555288994895 -0.939666470463 1.41057892422
1.0 -1.03852221671 0.110972177441 -0.875784254645 1.39752044607
1.0 -1.05717037766 0.166244344338 -0.808864136245 1.37584578967
1.0 -1.0754109793 0.221260174505 -0.739138246405 1.34568858644
1.0 -1.09323698954 0.275934837521 -0.666848448872 1.30723476559
1.0 -1.11064153611 0.330184029018 -0.592245501023 1.26072140772
1.0 -1.12761790922 0.383924100674 -0.515588184044 1.20643528313
1.0 -1.14415956417 0.437072189194 -0.437142405273 1.14471108384
1.0 -1.16026012382 0.489546344078 -0.357180275832 1.07592936007
1.0 -1.17591338111 0.541265653982 -0.275979166726 1.00051417399
1.0 -1.1911133014 0.59215037148 -0.193820746707 0.918930485352
1.0 -1.20585402485 0.642122036025 -0.11099000523 0.831681284687
1.0 -1.22012986861 0.691103594932 -0.0277742638856 0.73930449233
1.0 -1.23393532909 0.739019522188 0.0555378202611 0.642369641951
1.0 -1.247265084 0.785795934906 0.138657255949 0.541474369096
1.0 -1.26011399448 0.831360707248 0.221295720171 0.437240726749
1.0 -1.27247710703 0.875643581638 0.303166558307 0.330311349865
1.0 -1.28434965543 0.918576277093 0.38398577846 0.221345493689
1.0 -1.29572706259 0.960092594508 0.463473036567 0.11101496894
1.0 -1.30660494231 1.00012851873 0.541352608845 -3.17196755334e-11
1.0 -1.31697910094 1.03862231727 0.617354348221 -0.111014968954
1.0 -1.32684553907 1.07551463548 0.691214621408 -0.221345493688
1.0 -1.33620045297 1.11074858807 0.762677223397 -0.330311349876
1.0 -1.34504023617 1.14426984685 0.831494266169 -0.437240726728
1.0 -1.35336148076 1.17602672446 0.897427038567 -0.541474369103
1.0 -1.36116097873 1.2059702541 0.960246834333 -0.642369641952
1.0 -1.36843572323 1.23405426503 1.01973574544 -0.739304492343
1.0 -1.37518290971 1.26023545372 1.07568741797 -0.831681284684
1.0 -1.381399937 1.28447345069 1.12790776789 -0.918930485356
1.0 -1.38708440832 1.30673088269 1.17621565432 -1.000514174
1.0 -1.3922341322 1.32697343039 1.22044350784 -1.07592936006
1.0 -1.39684712332 1.34516988124 1.26043791179 -1.14471108383
1.0 -1.40092160328 1.36129217763 1.29606013439 -1.20643528311
1.0 -1.40445600129 1.37531546015 1.32718660998 -1.26072140771
1.0 -1.40744895478 1.38721810592 1.3537093677 -1.30723476558
1.0 -1.40989930991 1.39698176192 1.37553640594 -1.34568858642
1.0 -1.41180612201 1.4045913733 1.39259201152 -1.37584578968
1.0 -1.41316865598 1.41003520658 1.40481702229 -1.39752044607
1.0 -1.41398638653 1.41330486778 1.41216903239 -1.4105789242
1.0 -1.41425899842 1.41439531531 1.41462253931 -1.41494071421


==> twosquares_adaptive_convergence.dat <==
10000.0 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
4941.71336132 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
2442.05309455 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
1206.79264064 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
596.362331659 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
294.705170255 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
145.63484775 0.000193461101544 0.707106781188 0.707106781188 0.707106781188 0.707106781188
71.9685673001 0.000123683999564 0.0643521741216 0.0829190842569 0.153884572959 0.707106781188
35.5648030622 0.000123683999564 0.0615928529334 0.0707371256988 0.100490286435 0.707106781188
17.5751062485 6.37989045683e-06 0.00754194126607 0.0623847124501 0.0742022136453 0.349838496686
8.68511373751 6.37989045683e-06 0.00352920907444 0.00575430710915 0.0153640585208 0.18389446522
4.29193426013 6.01609456278e-06 0.00315251676276 0.00447836107279 0.00777791510294 0.0950144640971
2.12095088792 5.34940175484e-06 0.00282442769339 0.00383405118532 0.00599758321037 0.0700367049701
1.04811313415 5.00986286159e-06 0.000375785728823 0.00298480887106 0.00412998017615 0.0199627720432
0.517947467923 3.92252982467e-07 0.000190957121359 0.000365460052983 0.0019591425328 0.0139896658442
0.25595479227 2.51152902861e-07 0.000158804156029 0.000241577895463 0.000439143646456 0.00570514666609
0.126485521686 2.31060099003e-07 0.000137128031616 0.000204454126082 0.000336135705431 0.00327218749458
0.0625055192527 2.29171566377e-07 2.32195710931e-05 0.000154221131946 0.000230981154007 0.0012152051999
0.0308884359648 2.56706526472e-08 1.02640526194e-05 2.45129670912e-05 0.000137588149074 0.000671667895859
0.0152641796718 1.29113572641e-08 7.92783287031e-06 1.26611430212e-05 2.44757216575e-05 0.000428513593809
0.00754312006335 1.22704208389e-08 6.82108494122e-06 1.05970689759e-05 1.80973504679e-05 0.000200749841091
0.00372759372031 1.06689967117e-08 1.8880882045e-06 8.11358954974e-06 1.2723014225e-05 0.000140126386733
0.00184206996933 2.71405596121e-09 5.61724979869e-07 2.14469319695e-06 7.79319255133e-06 3.05505999973e-05
0.000910298177992 5.61035399959e-10 3.97808344033e-07 6.70471006331e-07 1.48753283653e-06 1.86272577698e-05
0.000449843266897 4.76517188424e-10 3.40290852111e-07 5.38489538364e-07 9.54432194737e-07 8.5252320585e-06
0.000222299648253 4.55482713878e-10 2.4997912296e-07 4.28452267282e-07 6.92756167743e-07 3.86663535225e-06
0.000109854114199 2.82572854454e-10 3.20835663473e-08 2.67635220116e-07 4.38709875804e-07 2.8526344972e-06
5.42867543932e-05 6.73883951864e-11 2.01060555847e-08 3.78348355428e-08 1.27728170507e-07 1.18249546774e-06
2.68269579528e-05 3.51247994208e-11 1.65867204091e-08 2.6761332236e-08 4.92579463348e-08 5.96654031718e-07
1.32571136559e-05 2.10550738194e-11 1.32702805683e-08 2.18963583017e-08 3.68198352255e-08 3.00157313639e-07
6.5512855686e-06 9.5162327835e-13 2.04562228284e-09 1.52523298415e-08 2.43413698262e-08 1.3105883787e-07
3.23745754282e-06 9.5162327835e-13 1.02651940515e-09 2.38821967797e-09 1.31628227431e-08 5.64059925965e-08
1.59985871961e-06 9.29769271945e-13 8.03823418284e-10 1.33003999927e-09 2.65142978691e-09 4.56394175247e-08
7.90604321091e-07 9.29769271945e-13 6.71609973317e-10 1.08944301002e-09 1.89763866052e-09 1.93990166012e-08
3.90693993705e-07 8.48729572968e-13 1.79856638792e-10 8.17935211874e-10 1.31533958057e-09 7.98727917366e-09
1.93069772888e-07 8.35870694408e-13 5.59915857661e-11 2.27062892798e-10 7.89967148897e-10 5.73140853345e-09
9.5409547635e-08 8.51734836162e-14 3.90665675132e-11 6.86614969731e-11 1.64280148043e-10 2.12282815944e-09
4.71486636346e-08 4.59635242503e-14 3.26922376448e-11 5.33224179715e-11 9.54631705751e-11 1.20140679607e-09
2.32995181052e-08 3.90053862638e-14 2.38575388899e-11 4.24270519377e-11 7.03144944737e-11 6.51624861083e-10
1.15139539933e-08 3.44898940005e-14 3.23340921269e-12 2.67747482303e-11 4.47567491818e-11 2.40272416469e-10
5.68986602902e-09 2.40739910113e-15 1.93757946564e-12 3.88746184456e-12 1.90401369736e-11 1.38329644165e-10
2.81176869797e-09 1.77021624503e-15 1.56729075831e-12 2.58488150752e-12 4.90336104394e-12 5.63078601572e-11
1.38949549437e-09 1.77021624503e-15 1.26204867687e-12 2.12057661699e-12 3.61682370957e-12 2.65004125315e-11
6.86648845004e-10 1.77021624503e-15 2.33441883812e-13 1.51879097719e-12 2.4577458089e-12 1.2059990473e-11
3.3932217719e-10 6.23202045771e-16 1.00193084283e-13 2.79989651735e-13 1.38164390256e-12 6.36624857412e-12
1.67683293681e-10 6.23202045771e-16 7.44060121364e-14 1.27521558133e-13 2.74790161883e-13 3.25269837806e-12
8.28642772855e-11 2.50184341542e-16 6.22064889447e-14 1.02699035525e-13 1.8188286663e-13 2.45474613486e-12
4.09491506238e-11 2.50184341542e-16 3.79660449554e-14 7.92861093576e-14 1.3019793268e-13 7.65921650726e-13
2.02358964773e-11 nan nan nan nan nan
1e-11 nan nan nan nan nan


==> twosquares_adaptive_num_testvecs.dat <==
10000.0 0.144124276002 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
5179.47467923 0.0930463803119 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
2682.69579528 0.0465815310144 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
1389.49549437 0.0225368593998 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
719.685673001 0.0134380907727 0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
372.759372031 0.0134380907727 0.313821448097 0.707106781188 0.707106781188 0.707106781188 0.707106781188
193.069772888 0.00180503533638 0.243870671308 0.707106781188 0.707106781188 0.707106781188 0.707106781188
100.0 0.00180503533638 0.112268775081 0.707106781188 0.707106781188 0.707106781188 0.707106781188
51.7947467923 0.000629259179553 0.0622459357519 0.707106781188 0.707106781188 0.707106781188 0.707106781188
26.8269579528 0.000579267939589 0.0257638661491 0.707106781188 0.707106781188 0.707106781188 0.707106781188
13.8949549437 0.000168763160418 0.0117133637084 0.349838496686 0.707106781188 0.707106781188 0.707106781188
7.19685673001 8.28434309429e-05 0.00744964625881 0.154914342768 0.707106781188 0.707106781188 0.707106781188
3.72759372031 4.23069310976e-05 0.00524465953757 0.0922082773569 0.292216871737 0.707106781188 0.707106781188
1.93069772888 3.54945091634e-05 0.00421243798638 0.0385842291574 0.187541867725 0.319332940967 0.47185662771
1.0 1.70585324825e-05 0.00108778810897 0.0177679574387 0.0906594040181 0.165878427156 0.247346169516
0.517947467923 9.3913387845e-06 0.000368922353576 0.0139896658442 0.0437935262673 0.092915857208 0.127612800795
0.268269579528 3.3350109805e-06 0.000229827970651 0.00574890381094 0.0226450795492 0.0552678174938 0.0680356304086
0.138949549437 2.89673268635e-06 0.000173228041027 0.00327218749458 0.0106429148582 0.0249317113577 0.0326670363953
0.0719685673001 1.09396111595e-06 5.86933785367e-05 0.0012152051999 0.00613897450848 0.0118681443453 0.0192214326009
0.0372759372031 6.63507101611e-07 3.54775190025e-05 0.00073423029716 0.00337864610808 0.00614222040136 0.00953802905199
0.0193069772888 3.03726260349e-07 1.8114268958e-05 0.00043328227937 0.00150561088475 0.0036462607968 0.00499632498934
0.01 1.24340156262e-07 1.06784535226e-05 0.000200749841091 0.0010355440308 0.00154502222173 0.00267894549678
0.00517947467923 7.83244738692e-08 1.06784535226e-05 0.000140126386733 0.000463417619414 0.000914398338228 0.00128981479011
0.00268269579528 5.73853196858e-08 2.58317402559e-06 4.68552785888e-05 0.000243373188702 0.000495054724121 0.000661944275497
0.00138949549437 3.53939685336e-08 1.04153860391e-06 2.75367491783e-05 0.000127374139098 0.000263726201566 0.000348992670833
0.000719685673001 1.87761619608e-08 8.14346196358e-07 1.86272577698e-05 5.84595075975e-05 0.000134047775657 0.00020133384592
0.000372759372031 9.93508560554e-09 3.59274392287e-07 8.04360372189e-06 3.09791926664e-05 5.8566350103e-05 8.76215136507e-05
0.000193069772888 3.06912379728e-09 1.60804406108e-07 3.75924969328e-06 1.98947142629e-05 3.51465256087e-05 4.97815409757e-05
0.0001 3.06912379728e-09 9.29707984327e-08 2.8526344972e-06 1.00236047923e-05 1.72160519675e-05 2.42191089049e-05
5.17947467923e-05 1.22252402806e-09 7.41819460504e-08 1.18249546774e-06 4.12130936083e-06 9.51496222897e-06 1.36233967986e-05
2.68269579528e-05 3.15874040331e-10 3.42614756091e-08 5.96654031718e-07 2.15935123938e-06 4.59835589819e-06 7.08924537194e-06
1.38949549437e-05 2.59127297643e-10 1.27664138018e-08 3.93476342716e-07 1.24700084111e-06 2.39676797357e-06 3.188025214e-06
7.19685673001e-06 2.59127297643e-10 4.67034940272e-09 1.3105883787e-07 6.7621022206e-07 1.38529793541e-06 1.70389738746e-06
3.72759372031e-06 5.67996815165e-11 3.68546136982e-09 6.80775013107e-08 3.56914517276e-07 6.55872266812e-07 9.36737103611e-07
1.93069772888e-06 4.82612121172e-11 1.97076657878e-09 4.56394175247e-08 1.69819526159e-07 3.6453637663e-07 5.26185810795e-07
1e-06 1.3924204096e-11 1.12606130963e-09 2.00036147534e-08 8.3863941126e-08 1.7182469322e-07 2.55720682289e-07
5.17947467923e-07 9.82896761266e-12 5.50814091561e-10 8.8253383187e-09 4.40278318203e-08 1.00113376343e-07 1.32199399906e-07
2.68269579528e-07 nan 2.12123151588e-10 5.73140853345e-09 2.21094696221e-08 4.71302804358e-08 6.83605234474e-08
1.38949549437e-07 nan 1.37534990034e-10 3.23441557627e-09 1.38143405063e-08 2.55480224882e-08 3.6041023098e-08
7.19685673001e-08 nan 8.10221518904e-11 1.62009465148e-09 6.72378691801e-09 1.34513218783e-08 1.87370480814e-08
3.72759372031e-08 nan 5.33588512429e-11 1.01075019763e-09 3.34745834153e-09 6.41310175558e-09 9.24933147612e-09
1.93069772888e-08 nan 1.55911149975e-11 4.47556581812e-10 1.90450806946e-09 3.5263882388e-09 4.89984138209e-09
1e-08 nan 7.15704518272e-12 2.40272416469e-10 8.84866566337e-10 1.753581138e-09 2.46458494326e-09
5.17947467923e-09 nan 5.15755103991e-12 1.38329644165e-10 4.10885314573e-10 9.30456781055e-10 1.30144951814e-09
2.68269579528e-09 nan 3.76073526609e-12 5.63078601572e-11 2.24530793092e-10 4.90743778879e-10 7.12565418372e-10
1.38949549437e-09 nan 1.58673795706e-12 2.65004125315e-11 1.18657982056e-10 2.42440881781e-10 3.24345657666e-10
7.19685673001e-10 nan nan 1.3480846204e-11 7.17564837786e-11 1.38720664711e-10 1.763177168e-10
3.72759372031e-10 nan nan 7.74798756996e-12 3.32324213959e-11 6.59634830225e-11 9.39548778421e-11
1.93069772888e-10 nan nan 3.75552295317e-12 1.53263739886e-11 3.26281207214e-11 4.92552468321e-11
1e-10 nan nan 2.45474613486e-12 7.66727554974e-12 1.74930652245e-11 2.58964217218e-11


==> twosquares_expectation.dat <==
2 4.14207842604
3 0.531185660787
4 0.0270316407535
5 0.00130343976297
6 6.08527950308e-05
7 2.76905949882e-06
8 1.23093772553e-07
9 5.34715285716e-09
10 2.26808796808e-10
11 9.38063565463e-12
12 3.77556702805e-13


==> twosquares_means.dat <==
0.707106781187
0.149894319855
0.0116533676952
0.000651331638078
3.3392127223e-05
1.5950831341e-06
7.63406012438e-08
3.51466748294e-09
1.61453705071e-10
7.29278897549e-12
3.19683368538e-13
1.45233644553e-14
1.95007240315e-15


==> twosquares_percentiles.dat <==
#0.0 25.0 50.0 75.0 100.0
0.707106781188 0.707106781188 0.707106781188 0.707106781188 0.707106781188
0.0609936618087 0.0660062099257 0.0858250080806 0.155119031061 0.707106777026
0.00263882663464 0.00352173011006 0.00528814559983 0.0105725059316 0.688515917758
0.00011386035027 0.000180297073456 0.00028364967957 0.000571842397277 0.0945487498104
4.90917288376e-06 8.79691704901e-06 1.40635578837e-05 2.87391481579e-05 0.00800317448561
2.12576808789e-07 4.19017024597e-07 6.83367492106e-07 1.42190762811e-06 0.000216432479501
9.15407827014e-09 1.95244050205e-08 3.20604405396e-08 6.64664695881e-08 1.08691272616e-05
3.97319104884e-10 8.99604266021e-10 1.48445668687e-09 3.08952766004e-09 1.07933477303e-06
1.69651723928e-11 4.06023358114e-11 6.70691533565e-11 1.39300928333e-10 5.29323448318e-08
7.29965716918e-13 1.81904138238e-12 3.02675017288e-12 6.28593830751e-12 1.04551801841e-09
2.99508216864e-14 8.03386251302e-14 1.34101384113e-13 2.80526197493e-13 9.64600649242e-11
1.32463989135e-15 3.63865730847e-15 6.07984080226e-15 1.27314053801e-14 2.41638734652e-12
1.52658849338e-16 6.95170465064e-16 1.17602851589e-15 2.19192590273e-15 1.95010642123e-13


==> twosquares_testvecnorms.dat <==
2.0 4.95415912217e-07 0.000132475755388 0.0847462937559 0.406654319518 1.37867662065
3.0 2.29951709577e-05 0.00236935464305 0.101196496523 0.406654319518 1.38243321648
4.0 0.000156664677313 0.00429536314332 0.112291308699 0.406654319518 1.38507991153
5.0 0.000495428882872 0.006196084508 0.120723187621 0.406654319518 1.38712239214
6.0 0.00106747095993 0.0121872299864 0.127365633586 0.406654319518 1.38878453796
7.0 0.00184738153263 0.0141638450898 0.132859018374 0.406654319518 1.39018522829
8.0 0.0027882388453 0.0187830958494 0.137546283219 0.406654319518 1.39139516273
9.0 0.00384186553015 0.0225809742682 0.141649060252 0.406654319518 1.39245980345
10.0 0.00496720087383 0.0233650243401 0.145174771452 0.406654319518 1.39341010931
11.0 0.00613222745485 0.0233650243401 0.148392409136 0.418328209707 1.3942681105
12.0 0.00731321876145 0.0328529396187 0.15126120082 0.418328209707 1.39505003945
13.0 0.00849318354664 0.0328529396187 0.153848470647 0.418328209707 1.39576820014
14.0 0.00966028940085 0.0391364375039 0.156184150449 0.418328209707 1.39643214027
15.0 0.0108065296008 0.0391364375039 0.15841798792 0.418328209707 1.39704941677
16.0 0.0119266800994 0.0391364375039 0.160461509275 0.418328209707 1.39762611283
17.0 0.013017515083 0.0391364375039 0.162412292895 0.418328209707 1.39816719739
18.0 0.0140772295053 0.0391364375039 0.164166539547 0.418328209707 1.3986767814
19.0 0.0151050190419 0.0391364375039 0.165859178565 0.418328209707 1.39915830436
20.0 0.0161007766141 0.053547076479 0.167457796618 0.418328209707 1.3996146729
21.0 0.0170648740028 0.0560756275705 0.168966784529 0.418328209707 1.40004836529
22.0 0.0179980051146 0.0560756275705 0.17041643103 0.418328209707 1.40046151165
23.0 0.0189010737625 0.0624351336918 0.171791687927 0.418328209707 1.40085595609
24.0 0.0197751135542 0.0645498614133 0.173085783251 0.418328209707 1.40123330574
25.0 0.0206212309378 0.0645498614133 0.174332385722 0.418328209707 1.40159496958
26.0 0.0214405649648 0.0645498614133 0.175506759227 0.418328209707 1.40194218974
27.0 0.0222342591294 0.0707607948615 0.176642392785 0.418328209707 1.40227606677
28.0 0.0230034419345 0.0709503097057 0.17774050396 0.418328209707 1.40259758039
29.0 0.0237492137645 0.0716156728993 0.178775092065 0.418328209707 1.40290760649
30.0 0.0244726383089 0.0716156728993 0.1797826191 0.418328209707 1.40320693132
31.0 0.0251747372633 0.0716156728993 0.180732275182 0.418328209707 1.40349626325
32.0 0.0258564873781 0.0716156728993 0.181654670052 0.418328209707 1.4037762428
33.0 0.0265188191785 0.0716156728993 0.18255999043 0.418328209707 1.40404745092
34.0 0.0271626168624 0.0734830790347 0.183413507979 0.418328209707 1.40431041625
35.0 0.0277887190146 0.079599548504 0.184268314804 0.418328209707 1.40456562113
36.0 0.0283979198741 0.079599548504 0.18506325616 0.418328209707 1.4048135069
37.0 0.0289909709625 0.0797954001581 0.18584123783 0.418328209707 1.40505447836
38.0 0.0295685829357 0.0841671345469 0.186599363391 0.418328209707 1.40528890775
39.0 0.0301314275555 0.0842081709673 0.187373819906 0.418328209707 1.40551713809
40.0 0.0306801397125 0.0842081709673 0.188107636466 0.418328209707 1.40573948621
41.0 0.0312153194465 0.0888772898566 0.18879994376 0.418328209707 1.40595624531
42.0 0.031737533931 0.0888772898566 0.189480164733 0.428576318233 1.40616768724
43.0 0.0322473193964 0.0888772898566 0.190150770453 0.428576318233 1.40637406457
44.0 0.0327451829768 0.0888772898566 0.19082219616 0.428576318233 1.40657561231
45.0 0.0332316044712 0.0893774003169 0.191445941468 0.428576318233 1.40677254956
46.0 0.0337070380136 0.0940151496983 0.192053560152 0.428576318233 1.40696508085
47.0 0.0341719136494 0.0940151496983 0.192656868979 0.428576318233 1.40715339745
48.0 0.0346266388209 0.0940151496983 0.193245291786 0.428576318233 1.40733767847
49.0 0.0350715997603 0.0940151496983 0.193836220477 0.428576318233 1.40751809186
50.0 0.0355071627965 0.0955328856343 0.194402940281 0.428576318233 1.40769479534
51.0 0.035933675578 0.0955328856343 0.194945562031 0.428576318233 1.40786793721
52.0 0.0363514682148 0.096397601017 0.195483452232 0.428576318233 1.40803765705
53.0 0.036760854347 0.096397601017 0.196020910017 0.428576318233 1.40820408643
54.0 0.0371621321406 0.096397601017 0.196537761036 0.428576318233 1.40836734949
55.0 0.0375555852178 0.096397601017 0.197045761862 0.428576318233 1.40852756352
56.0 0.0379414835249 0.096397601017 0.197549615771 0.428576318233 1.40868483938
57.0 0.0383200841421 0.096397601017 0.198043983357 0.428576318233 1.40883928205
58.0 0.0386916320383 0.096397601017 0.19852902122 0.428576318233 1.40899099098
59.0 0.0390563607769 0.096397601017 0.199001341494 0.428576318233 1.40914006049
60.0 0.0394144931733 0.096397601017 0.199467471046 0.428576318233 1.40928658012
61.0 0.0397662419097 0.096397601017 0.199916884158 0.428576318233 1.40943063493
62.0 0.0401118101087 0.096397601017 0.200359078531 0.428576318233 1.40957230582
63.0 0.0404513918695 0.096397601017 0.200791600755 0.428576318233 1.40971166978
64.0 0.0407851727694 0.096397601017 0.20121498811 0.428576318233 1.40984880012
65.0 0.0411133303324 0.096397601017 0.201649507315 0.428576318233 1.40998376675
66.0 0.0414360344677 0.096397601017 0.202064006884 0.428576318233 1.41011663634
67.0 0.0417534478805 0.096397601017 0.202483405324 0.428576318233 1.41024747253
68.0 0.0420657264564 0.108227522753 0.202870453081 0.428576318233 1.41037633612
69.0 0.0423730196215 0.108227522753 0.20326316555 0.428576318233 1.41050328524
70.0 0.042675470681 0.108227522753 0.203664389716 0.428576318233 1.41062837548
71.0 0.0429732171352 0.108227522753 0.204048651699 0.428576318233 1.41075166006
72.0 0.0432663909779 0.108227522753 0.204422635529 0.448900995159 1.41087318994
73.0 0.0435551189752 0.108227522753 0.204803923698 0.448900995159 1.41099301398
74.0 0.0438395229282 0.108227522753 0.205178205211 0.448900995159 1.41111117901
75.0 0.0441197199202 0.108227522753 0.205539931021 0.448900995159 1.41122772998
76.0 0.0443958225483 0.108227522753 0.205884439476 0.448900995159 1.41134271004
77.0 0.0446679391426 0.108227522753 0.206225806435 0.448900995159 1.41145616062
78.0 0.0449361739716 0.108227522753 0.206564674694 0.448900995159 1.41156812156
79.0 0.0452006274364 0.108227522753 0.206907560778 0.448900995159 1.41167863115
80.0 0.0454613962534 0.108227522753 0.207230673636 0.448900995159 1.41178772625
81.0 0.0457185736271 0.108227522753 0.207566702799 0.448900995159 1.4118954423
82.0 0.0459722494128 0.108227522753 0.207880003313 0.448900995159 1.41200181347
83.0 0.04622251027 0.108227522753 0.208209445486 0.448900995159 1.41210687265
84.0 0.0464694398084 0.116834041032 0.208536176031 0.448900995159 1.41221065155
85.0 0.0467131187245 0.116834041032 0.208851094752 0.448900995159 1.41231318075
86.0 0.0469536249319 0.116834041032 0.209167090757 0.448900995159 1.41241448974
87.0 0.0471910336842 0.116834041032 0.209478375954 0.448900995159 1.412514607
88.0 0.0474254176911 0.117881760337 0.20977330629 0.448900995159 1.41261356001
89.0 0.0476568472291 0.117881760337 0.210063161304 0.448900995159 1.41271137532
90.0 0.0478853902454 0.117881760337 0.210361631285 0.448900995159 1.41280807858
91.0 0.0481111124573 0.118791018361 0.21064452475 0.448900995159 1.4129036946
92.0 0.0483340774462 0.118791018361 0.210943760395 0.448900995159 1.41299824735
93.0 0.0485543467466 0.118791018361 0.211219150299 0.448900995159 1.41309176003
94.0 0.0487719799308 0.118791018361 0.211506763732 0.448900995159 1.41318425509
95.0 0.0489870346894 0.118791018361 0.211774739296 0.448900995159 1.41327575426
96.0 0.0491995669077 0.122924155549 0.212050018097 0.448900995159 1.41336627859
97.0 0.0494096307384 0.122924155549 0.212319041801 0.448900995159 1.41345584846
98.0 0.0496172786707 0.122924155549 0.212585706164 0.448900995159 1.41354448362
99.0 0.049822561596 0.122924155549 0.212851696275 0.448900995159 1.41363220323

